A reinforcement learning-based link quality estimation strategy for RPL and its impact on topology management

Over the last few years, standardisation efforts are consolidating the role of the Routing Protocol for LowPower and Lossy Networks (RPL) as the standard routing protocol for IPv6 based Wireless Sensor Networks (WSNs). Although many core functionalities are well defined, others are left implementation dependent. Among them, the definition of an efficient link quality estimation (LQE) strategy is of paramount importance, as it influences significantly both the quality of the selected network routes and nodes' energy consumption. In this paper, we present RLProbe, a novel strategy for link quality monitoring in RPL, which accurately measures link quality with minimal overhead and energy waste. To achieve this goal, RLProbe leverages both synchronous and asynchronous monitoring schemes to maintain up-to-date information on link quality and to promptly react to sudden topology changes, e.g. due to mobility. Our solution relies on a reinforcement learning model to drive the monitoring procedures in order to minimise the overhead caused by active probing operations. The performance of the proposed solution is assessed by means of simulations and real experiments. Results demonstrated that RLProbe helps in effectively improving packet loss rates, allowing nodes to promptly react to link quality variations as well as to link failures due to node mobility.

==> images/data-corridor/bof-corridor-hist-std.dat <==
- RPL RPL RPL RPL RPL-PP RPL-PP RPL-PP RPL-PP RL-Probe RL-Probe RL-Probe RL-Probe RPL-SM RPL-SM RPL-SM RPL-SM
p0-v0.02  0.0196 0.0237 0.2780 0.2337 0.0133 0.0057 0.1519 0.0678 0.0173 0.0059 0.2946 0.0999 1.4351 0.4085 9.8182 3.9995
p0-v0.05  0.0308 0.0432 0.4871 0.6259 0.0586 0.0120 0.8459 0.1917 0.0497 0.0444 0.8020 0.7337 2.1682 0.8960 10.7708 9.2224
p0-v0.1  0.0419 0.0503 0.5616 0.6686 0.0607 0.0272 0.9619 0.3190 0.0672 0.0577 1.0926 0.8346 2.3642 0.8541 9.2962 1.8649
- - - - - - - - - - - - - - - - -
p1-v0.02  0.0208 0.0148 0.3154 0.1556 0.0079 0.0041 0.1220 0.0632 0.0193 0.0199 0.2986 0.3571 1.8824 0.6499 15.1818 8.4511
p1-v0.05  0.0151 0.0095 0.2566 0.1609 0.0295 0.0153 0.4135 0.2684 0.0294 0.0217 0.4681 0.3866 1.9319 0.4966 11.7445 9.1874
p1-v0.1  0.0299 0.0416 0.4213 0.4407 0.0524 0.0055 0.8308 0.1652 0.0403 0.0415 0.4875 0.2782 1.9905 0.7716 7.7769 6.6290
- - - - - - - - - - - - - - - - -
p5-v0.02  0.0233 0.0030 0.3790 0.0773 0.0143 0.0119 0.1312 0.0896 0.0172 0.0096 0.1934 0.1082 0.9039 0.5163 6.0314 8.2340
p5-v0.05  0.0342 0.0356 0.4819 0.4145 0.0110 0.0109 0.1681 0.1378 0.0255 0.0152 0.3165 0.1025 1.7265 1.6494 13.5106 20.3574
p5-v0.1  0.0262 0.0081 0.4462 0.1385 0.0115 0.0102 0.1367 0.1003 0.0146 0.0099 0.2487 0.1683 1.0225 0.2525 4.6903 2.3084


==> images/data-corridor/bof-corridor-hist.dat <==
1  0.0196 0.0237 0.2780 0.2337 RPL 0.0133 0.0057 0.1519 0.0678 RPL-PP 0.0173 0.0059 0.2946 0.0999 RL-Probe 1.4351 0.4085 9.8182 3.9995 RPL-SM p0-v0.02  
5  0.0308 0.0432 0.4871 0.6259 RPL 0.0586 0.0120 0.8459 0.1917 RPL-PP 0.0497 0.0444 0.8020 0.7337 RL-Probe 2.1682 0.8960 10.7708 9.2224 RPL-SM p0-v0.05  
9  0.0419 0.0503 0.5616 0.6686 RPL 0.0607 0.0272 0.9619 0.3190 RPL-PP 0.0672 0.0577 1.0926 0.8346 RL-Probe 2.3642 0.8541 9.2962 1.8649 RPL-SM p0-v0.1
16  0.0208 0.0148 0.3154 0.1556 RPL 0.0079 0.0041 0.1220 0.0632 RPL-PP 0.0193 0.0199 0.2986 0.3571 RL-Probe 1.8824 0.6499 15.1818 8.4511 RPL-SM  p1-v0.02
20  0.0151 0.0095 0.2566 0.1609 RPL 0.0295 0.0153 0.4135 0.2684 RPL-PP 0.0294 0.0217 0.4681 0.3866 RL-Probe 1.9319 0.4966 11.7445 9.1874 RPL-SM p1-v0.05
24  0.0299 0.0416 0.4213 0.4407 RPL 0.0524 0.0055 0.8308 0.1652 RPL-PP 0.0403 0.0415 0.4875 0.2782 RL-Probe 1.9905 0.7716 7.7769 6.6290 RPL-SM p1-v0.1
31  0.0233 0.0030 0.3790 0.0773 RPL 0.0143 0.0119 0.1312 0.0896 RPL-PP 0.0172 0.0096 0.1934 0.1082 RL-Probe 0.9039 0.5163 6.0314 8.2340 RPL-SM p5-v0.02
35  0.0342 0.0356 0.4819 0.4145 RPL 0.0110 0.0109 0.1681 0.1378 RPL-PP 0.0255 0.0152 0.3165 0.1025 RL-Probe 1.7265 1.6494 13.5106 20.3574 RPL-SM p5-v0.05
39  0.0262 0.0081 0.4462 0.1385 RPL 0.0115 0.0102 0.1367 0.1003 RPL-PP 0.0146 0.0099 0.2487 0.1683 RL-Probe 1.0225 0.2525 4.6903 2.3084 RPL-SM p5-v0.1


==> images/data-corridor/corridoio2-smart-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-smart1-node17-dataLoss-rep2-istDataLoss.txt <==
607175757 0
627175634 0
647175634 0
667175615 0
687175615 0
707175615 0
727175634 0
747175615 0
767175615 0
787176026 0
807176026 0
827176026 0
847176026 0
867176046 0
887176026 0
907176026 0
927176026 0
947176026 0
967176026 0
987176026 0
1007176026 0
1027176026 0
1047176046 0
1067176026 0
1087176026 0
1107176026 0
1127176046 0
1147176026 0
1167176026 0
1187176028 0
1207176028 0
1227176047 0
1247176028 0
1267176028 0
1287176047 0
1307176028 0
1327176028 0
1347176028 0
1367176028 0
1387176026 0
1407176026 0
1427176026 0
1447176046 0
1467176026 0
1487176026 0
1507176026 0
1527176026 0
1547176026 0
1567176026 0
1587176028 0
1607176047 0
1627176028 0
1647176028 0
1667176028 0
1687176028 0
1707176028 0
1727176028 0
1747176047 0
1767176028 0
1787176028 0
1807176028 0
1827176067 0
1847176028 0
1867176028 0
1887176028 0
1907176028 0
1927176047 0
1947176028 0
1967176028 0
1987176049 0
2007176029 0
2027176029 0
2047176029 0
2067176095 0
2087176029 0
2107176029 0
2127176029 0
2147176029 0
2167176029 0
2187176026 0
2207176026 0
2227176046 0
2247176026 0
2267176026 0
2287176026 0
2307176026 0
2327176026 0
2347176046 0
2367176026 0
2387176028 0
2407176028 0
2427176047 0
2447176094 0
2467176028 0
2487176028 0
2507176028 0
2527176028 0
2547176028 0
2567176094 0
2587176439 0
2607176439 0
2627176439 0
2647176439 0
2667176439 0
2687176439 0
2707176439 0
2727176458 0
2747176439 0
2767176439 0
2787176440 0
2807176460 0
2827176440 0
2847176440 0
2867176440 0
2887176440 0
2907176440 0
2927176460 1
2947176492 0
2967176446 0
2987176444 0
3007176444 0
3027176464 0
3047176444 0
3067176444 0
3087176464 0
3107176444 0
3127176444 0
3147176444 0
3167176444 0
3187176446 0
3207176465 0
3227176446 0
3247176446 0
3267176465 0
3287176446 0
3307176446 0
3327176446 0
3347176465 0
3367176446 0
3387176446 0
3407176446 0
3427176446 0
3447176446 0
3467176446 0
3487176465 0
3507176446 0
3527176446 0
3547176446 0
3567176446 0
3587176493 1
3607176447 0
3627176467 0
3647176467 0
3667176447 0
3687176447 0
3707176447 0
3727176447 0
3747176447 0
3767176447 0
3787176462 0
3807176443 0
3827176443 0
3847176462 0
3867176443 0
3887176443 0
3907176443 0
3927176443 0
3947176443 0
3967176443 0
3987176444 0
4007176444 0
4027176464 0
4047176444 0
4067176444 0
4087176444 0
4107176444 0
4127176444 0
4147176444 0
4167176444 0
4187176464 0
4207176444 0
4227176464 0
4247176444 0
4267176444 0
4287176464 0
4307176444 0
4327176444 0
4347176444 0
4367176444 0
4387176446 0
4407176446 0
4427176492 1
4447176446 0
4467176465 0
4487176446 0
4507176446 0
4527176446 0
4547176446 0
4567176446 0
4587176444 0
4607176464 0
4627176444 0
4647176444 0
4667176444 0
4687176444 0
4707176444 0
4727176444 0
4747176444 0
4767176464 0
4787176446 0
4807176446 0
4827176465 0
4847176446 0
4867176446 0
4887176446 0
4907176446 0
4927176465 0
4947176446 0
4967176446 0
4987176446 0
5007176465 0
5027176446 0
5047176446 0
5067176446 0
5087176446 0
5107176446 0
5127176465 0
5147176446 0
5167176446 0
5187176447 0
5207176447 0
5227176447 0
5247176447 0
5267176447 0
5287176467 0
5307176447 0
5327176447 0
5347176447 0
5367176467 0
5387176444 0
5407176444 0
5427176464 0
5447176444 0
5467176444 0
5487176464 0
5507176444 0
5527176444 0
5547176464 0
5567176444 0
5587176446 0
5607176446 0
5627176465 0
5647176446 0
5667176446 1
5687176492 0
5707176446 0
5727176446 0
5747176465 0
5767176446 0
5787176446 0
5807176446 0
5827176446 0
5847176446 0
5867176446 0
5887176446 0
5907176465 0
5927176446 0
5947176446 0
5967176446 0
5987176447 0
6007176447 0
6027176486 0
6047176447 0
6067176447 0
6087176447 0
6107176447 0
6127176447 0
6147176447 0
6167176447 0
6187176465 0
6207176446 0
6227176446 0
6247176446 0
6267176465 0
6287176446 0
6307176446 0
6327176446 0
6347176446 0
6367176446 0
6387176467 0
6407176447 0
6427176447 0
6447176447 0
6467176447 0
6487176467 0
6507176447 0
6527176447 0
6547176467 0
6567176447 0
6587176449 0
6607176449 0
6627176468 0
6647176449 0
6667176449 0
6687176449 0
6707176468 0
6727176449 0
6747176449 0
6767176449 0
6787176450 0
6807176450 0
6827176470 0
6847176450 0
6867176450 0
6887176450 0
6907176470 0
6927176450 0
6947176450 0
6967176450 0
6987176444 0
7007176444 0
7027176444 0
7047176444 0
7067176464 0
7087176444 0
7107176444 0
7127176444 0
7147176444 0
7167176444 0
7187176446 0
7207176446 0
7227176465 0
7247176465 0
7267176446 0
7287176446 0
7307176446 0
7327176446 0
7347176446 0
7367176446 0
7387176446 0
7407176446 0
7427176465 0
7447176446 0
7467176446 0
7487176446 0
7507176446 0
7527176465 1
7547176446 0
7567176446 0
7587176447 0
7607176447 0
7627176447 0
7647176447 0
7667176467 0
7687176447 0
7707176447 0
7727176447 0
7747176447 0
7767176447 0
7787176446 0
7807176446 0
7827176465 0
7847176465 0
7867176446 0
7887176446 0
7907176446 0
7927176446 0
7947176446 0
7967176446 0
7987176447 0
8007176467 0
8027176447 0
8047176447 0
8067176447 0
8087176447 0
8107176447 0
8127176467 0
8147176447 0
8167176447 0
8187176447 0
8207176467 0
8227176447 0
8247176447 0
8267176447 0
8287176447 0
8307176447 0
8327176467 0
8347176447 0
8367176447 0
8387176449 0
8407176468 0
8427176468 0
8447176449 0
8467176449 0
8487176449 0
8507176468 0
8527176449 0
8547176449 0
8567176449 0
8587176444 0
8607176444 0
8627176444 0
8647176444 0
8667176464 0
8687176444 0
8707176444 0
8727176444 0
8747176444 0
8767176444 0
8787176446 0
8807176446 0
8827176446 0
8847176465 0
8867176446 0
8887176446 0
8907176446 0
8927176446 0
8947176446 0
8967176446 0
8987176465 0
9007176446 0
9027176465 0
9047176446 0
9067176446 0
9087176465 0
9107176446 0
9127176446 0
9147176446 0
9167176446 0
9187176447 0
9207176447 0
9227176447 0
9247176447 0
9267176467 0
9287176447 0
9307176447 0
9327176447 0
9347176467 0
9367176447 1
9387176446 0
9407176446 0
9427176446 0
9447176446 0
9467176446 0
9487176446 0
9507176465 0
9527176446 0
9547176446 0
9567176446 0
9587176447 0
9607176447 0
9627176467 0
9647176447 0
9667176467 0
9687176447 0
9707176447 0
9727176447 0
9747176447 0
9767176447 0
9787176447 0
9807176447 0
9827176447 0
9847176467 0
9867176447 0
9887176447 0
9907176447 0
9927176467 0
9947176447 0
9967176447 0
9987176449 0
10007176449 0
10027176468 0
10047176449 0
10067176449 0
10087176449 0
10107176449 0
10127176449 0
10147176449 0
10167176468 0
10187176444 0
10207176444 0
10227176464 0
10247176444 0
10267176444 0
10287176444 0
10307176464 0
10327176444 0
10347176444 0
10367176444 0
10387176446 0
10407176446 0
10427176446 0
10447176465 0
10467176446 0
10487176446 0
10507176446 0
10527176446 0
10547176465 0
10567176446 0
10587176447 0
10607176447 0
10627176447 0
10647176447 0
10667176447 0
10687176513 0
10707176447 0
10727176447 0
10747176447 0
10767176513 0
10787176449 0
10807176449 0
10827176468 0
10847176449 0
10867176449 0
10887176449 0
10907176449 0
10927176449 0
10947176514 0
10967176495 0
10987176493 0
11007176447 0
11027176447 0
11047176447 0
11067176467 0
11087176447 0
11107176447 0
11127176447 0
11147176467 0
11167176447 0
11187176449 0
11207176449 0
11227176449 0
11247176449 0
11267176468 0
11287176449 0
11307176449 0
11327176468 0
11347176449 0
11367176449 0
11387176449 0
11407176449 0
11427176488 0
11447176449 0
11467176449 0
11487176449 0
11507176449 0
11527176449 0
11547176468 0
11567176449 0
11587176450 0
11607176450 0
11627176450 0
11647176450 0
11667176516 0
11687176450 0
11707176450 0
11727176450 0
11747176470 0
11767176450 0
11787176447 0
11807176447 0
11827176447 0
11847176467 0
11867176447 0
11887176447 0
11907176447 0
11927176467 0
11947176447 0
11967176447 0
11987176449 0
12007176449 0
12027176468 0
12047176449 0
12067176468 0
12087176449 0
12107176449 0
12127176449 0
12147176449 0
12167176449 0
12187176449 0
12207176449 0
12227176449 0
12247176468 0
12267176449 0
12287176449 0
12307176468 0
12327176449 0
12347176449 0
12367176449 0
12387176450 0
12407176450 0
12427176450 0
12447176470 0
12467176450 0
12487176450 0
12507176450 0
12527176450 0
12547176470 0
12567176450 0
12587176449 0
12607176449 0
12627176468 0
12647176449 0
12667176468 0
12687176449 0
12707176449 0
12727176449 0
12747176449 0
12767176449 0
12787176450 0
12807176450 0
12827176470 0
12847176450 0
12867176450 0
12887176450 0
12907176450 0
12927176470 0
12947176450 0
12967176450 0
12987176450 0
13007176450 0
13027176470 0
13047176450 0
13067176450 0
13087176470 0
13107176450 0
13127176450 0
13147176450 0
13167176450 0
13187176452 0
13207176452 0
13227176471 0
13247176471 0
13267176452 0
13287176452 0
13307176452 0
13327176452 0
13347176452 0
13367232361 0
13387392779 0
13407395240 0
13427395194 0
13447395194 0
13467395194 0
13487395214 0
13507395194 0
13527395194 0
13547395194 0
13567395194 0
13587395196 0
13607395196 0
13627395215 0
13647395196 0
13667395196 0
13687395196 0
13707395196 0
13727395196 0
13747395196 0
13767395215 0
13787395196 0
13807395196 0
13827395215 0
13847395196 0
13867395196 0
13887395215 0
13907395196 0
13927395196 0
13947395196 0
13967395196 0
13987395217 0
14007395197 0
14027395197 0
14047395197 0
14067395197 0
14087395197 0
14107395197 0
14127395217 0
14147395197 0
14167395197 0
14187395196 0
14207395196 0
14227395196 0
14247395215 0
14267395196 0
14287395196 0
14307395215 0
14327395196 0
14347395196 0
14367395196 0
14387395197 0
14407395197 0
14427395236 0
14447395197 0
14467395197 0
14487395197 0
14507395197 0
14527395197 0
14547395197 0
14567395217 0
14587395199 0
14607395199 0
14627395199 0
14647395199 0
14667395218 0
14687395199 0
14707395199 0
14727395199 0
14747395199 0
14767395199 0
14787395220 0
14807395200 0
14827395200 0
14847395200 0
14867395200 0
14887395200 0
14907395200 0
14927395200 0
14947395220 0
14967395200 0
14987395197 0
15007395197 0
15027395217 0
15047395197 0
15067395197 0
15087395197 0
15107395197 0
15127479606 0
15147473322 0
15167473322 0
15187473324 0
15207473324 0
15227473343 0
15247473324 0
15267473324 0
15287473343 0
15307473324 0
15327473324 0
15347473324 0
15367473324 0
15387473324 0
15407473324 0
15427473324 0
15447473324 0
15467473343 0
15487473324 0
15507473324 0
15527473324 0
15547473343 0
15567473324 0
15587473325 0
15607473325 0
15627473345 0
15647473325 0
15667473325 0
15687473325 0
15707473325 0
15727473345 0
15747473325 0
15767473325 0
15787473343 0
15807473324 0
15827473324 0
15847473324 0
15867473324 0
15887473324 0
15907473324 0
15927473324 0
15947473343 0
15967473324 0
15987473325 0
16007473325 0
16027473325 0
16047473325 0
16067473325 0
16087473325 0
16107473345 0
16127473325 0
16147473325 0
16167473325 0
16187473325 0
16207473325 0
16227473345 0
16247473345 0
16267473325 0
16287473325 0
16307473325 0
16327473325 0
16347473325 0
16367473325 0
16387473346 0
16407473327 0
16427473327 0
16447473327 0
16467473327 0
16487473346 0
16507473327 0
16527473327 0
16547473327 0
16567473327 0
16587473319 0
16607473339 0
16627473319 0
16647473319 0
16667473319 0
16687473319 0
16707473319 0
16727473319 0
16747473319 0
16767473339 0
16787473321 0
16807473321 0
16827473340 0
16847473340 0
16867473321 0
16887473321 0
16907473321 0
16927473321 0
16947473321 0
16967473321 0
16987473321 0
17007473321 0
17027473340 0
17047473321 0
17067473321 0
17087473321 0
17107473321 0
17127473321 0
17147473340 0
17167473321 0
17187473322 0
17207473322 0
17227473322 0
17247473342 0
17267473322 0
17287473322 0
17307473322 0
17327473342 0
17347473322 0
17367473322 0
17387473321 0
17407473321 0
17427473340 0
17447473340 0
17467473321 0
17487473321 0
17507473321 0
17527473321 0
17547473321 0
17567473321 0
17587473342 0
17607473322 0
17627473322 0
17647473322 0
17667473322 0
17687473322 0
17707473322 0
17727473342 0
17747473322 0
17767473322 0
17787473322 0
17807473322 0
17827473388 0
17847473368 0
17867473369 0
17887473322 0
17907473322 0
17927473322 0
17947473322 0
17967473322 0
17987473343 0
18007473324 0
18027473343 0
18047473324 0
18067473324 0
18087473324 0
18107473343 0
18127473324 0
18147473324 0
18167473324 0
18187473321 0
18207473340 0
18227473321 0
18247473321 0
18267473321 0
18287473321 0
18307473340 0
18327473321 0
18347473321 0
18367473321 0
18387473322 0
18407473322 0
18427473322 0
18447473322 0
18467473342 0
18487473322 0
18507473322 0
18527473322 0
18547473322 0
18567473322 0
18587473343 0
18607473324 0
18627473343 0
18647473324 0
18667473343 0
18687473324 0
18707473324 0
18727473324 0
18747473324 0
18767473343 0
18787473325 0
18807473325 0
18827473325 0
18847473325 0
18867473345 0
18887473325 0
18907473325 0
18927473325 0
18947473325 0
18967473325 0
18987473324 0
19007473343 0
19027473324 0
19047473324 0
19067473324 0
19087473324 0
19107473389 0
19127473324 0
19147473324 0
19167473324 0
19187473325 0
19207473325 0
19227473364 0
19247473325 0
19267473325 0
19287473325 0
19307473345 0
19327473325 0
19347473325 0
19367473325 0
19387473325 0
19407473325 0
19427473325 0
19447473325 0
19467473345 0
19487473325 0
19507473325 0
19527473325 0
19547473345 0
19567473325 0
19587473327 0
19607473327 0
19627473327 0
19647473327 0
19667473327 0
19687473392 0
19707473327 0
19727521719 1
19747535991 1
19767752547 0
19788546085 0
19808641567 0
19828645334 1
19848664888 1
19868692209 1
19888707695 0
19908707695 0
19928707695 0
19948707695 0
19968707695 0
19988707716 0
20008707697 0
20028707697 0
20048707697 0
20068707716 0
20088707697 0
20108707697 0
20128707716 0
20148707697 0
20168707697 0
20188707697 0
20208707697 0
20228707697 0
20248707716 0
20268707697 0
20288707697 0
20308707697 0
20328707697 0
20348707716 0
20368707697 0
20388707698 0
20408707718 0
20428707698 0
20448707698 0
20468707698 0
20488707718 0
20508707698 0
20528707698 0
20548707698 0
20568707698 0
20588708128 0
20608708108 0
20628708108 0
20648708128 0
20668708108 0
20688708108 0
20708708108 0
20728708108 0
20748708128 0
20768708108 0
20788708110 0
20808708110 0
20828708129 0
20848708110 0
20868708110 0
20888708110 0
20908708110 0
20928708110 0
20948708110 0
20968708110 1
20988708156 1
21008709998 0
21028708110 0
21048708110 0
21068708129 0
21088708110 0
21108708110 0
21128708110 0
21148708110 0
21168708110 0
21188708111 0
21208708131 0
21228708111 0
21248708111 0
21268708111 0
21288708111 0
21308708111 0
21328708111 0
21348708131 0
21368708111 0
21388708108 0
21408708108 0
21428708108 0
21448708108 0
21468708108 0
21488708108 0
21508708128 0
21528708108 0
21548708108 0
21568708108 0
21588708110 0
21608708149 0
21628708110 0
21648708110 0
21668708129 0
21688708110 0
21708708110 0
21728708110 0
21748708110 0
21768708110 0
21788708110 0
21808708129 0
21828708110 0
21848708110 0
21868708110 0
21888708110 0
21908708110 0
21928708129 0
21948708110 0
21968708110 0
21988708111 0
22008708111 0
22028708131 0
22048708111 0
22068708111 0
22088708111 0
22108708111 0
22128708111 0
22148708111 0
22168708111 0
22188708110 0
22208708149 0
22228708110 0
22248708110 0
22268708110 0
22288708110 0
22308708129 0
22328708110 0
22348708110 0
22368708110 0
22388708131 0
22408708111 0
22428708111 0
22448708111 0
22468708111 0
22488708111 0
22508708111 0
22528708111 0
22548708111 0
22568708131 0
22588708113 1
22608902168 0
22628911238 0
22648911257 0
22668911238 0
22688911238 0
22708911238 0
22728911238 0
22748911238 0
22768911238 0
22788911259 0
22808911259 0
22828911239 0
22848911239 0
22868911259 0
22888911239 0
22908911239 0
22928911239 0
22948911239 0
22968911239 0
22988911235 0
23008911235 0
23028911254 0
23048911235 0
23068911235 0
23088911254 0
23108911235 0
23128911235 0
23148911235 0
23168911235 0
23188911236 0
23208911236 0
23228911256 0
23248911236 0
23268911236 0
23288911236 0
23308911236 0
23328911256 0
23348911236 0
23368911236 0
23388911236 0
23408911275 0
23428911236 0
23448911236 0
23468911236 0
23488911236 0
23508911256 0
23528911236 0
23548911236 0
23568911236 0
23588911238 0
23608911257 0
23628911238 0
23648911238 0
23668911238 0
23688911257 0
23708911238 0
23728911238 0
23748911238 0
23768911238 0
23788911236 0
23808911236 0
23828911302 0
23849072980 0
23869083157 0
23889083112 0
23909083112 0
23929083111 0
23949083131 0
23969083112 0
23989083113 0
24009083133 0
24029083113 0
24049083178 0
24069083113 0
24089083113 0
24109083113 0
24129083133 0
24149083113 0
24169083113 0
24189083113 0
24209083113 0
24229083113 0
24249083133 0
24269083113 0
24289083113 0
24309083133 0
24329083113 0
24349083113 0
24369083113 0
24389083134 0
24409083114 0
24429083115 0
24449083115 0
24469083114 0
24489083134 0
24509083115 0
24529083114 0
24549083115 0
24569083134 0
24589083110 0
24609083130 0
24629083110 0
24649083110 0
24669083130 1
24689083156 0
24709083110 0
24729083110 0
24749083110 0
24769083110 0
24789083131 0
24809083112 0
24829083111 0
24849083131 0
24869083112 0
24889083111 0
24909083112 0
24929083112 0
24949083131 0
24969083112 0
24989083112 0
25009083111 0
25029083112 0
25049083112 0
25069083111 0
25089083112 0
25109083131 0
25129083111 0
25149083112 0
25169083112 0
25189083113 0
25209083133 0
25229083113 0
25249083113 0
25269083133 0
25289083113 0
25309083113 0
25329083113 0
25349083113 0
25369083113 0
25389083112 0
25409083112 0
25429083131 0
25449083112 0
25469083112 0
25489083111 0
25509083131 0
25529083112 0
25549083111 0
25569083131 0
25589083113 0
25609083113 0
25629083113 1
25649083159 0
25669083113 0
25689083113 0
25709083113 0
25729083132 0
25749083113 0
25769083113 0
25789083132 0
25809083133 0
25829083113 0
25849083113 0
25869083133 0
25889083113 0
25909083113 0
25929083113 0
25949083113 0
25969083113 0
25989083115 0
26009083115 0
26029083134 0
26049083115 0
26069083115 0
26089083114 0
26109083115 0
26129083115 0
26149083134 0
26169083115 0
26189083106 0
26209083105 0
26229083106 0
26249083125 0
26269083105 0
26289083106 0
26309083106 0
26329083105 0
26349083125 0
26369083106 0
26389083107 0
26409083127 0
26429083107 0
26449083107 0
26469083127 0
26489083107 0
26509083107 0
26529083107 0
26549083107 0
26569083107 0
26589083128 0
26609083109 0
26629083108 0
26649083109 0
26669083109 0
26689083108 0
26709083109 0
26729083174 0
26749083108 0
26769083109 0
26789083110 0
26809083110 0
26829083110 0
26849083110 0
26869083129 0
26889083110 0
26909083110 0
26929083110 0
26949083110 0
26969083130 0
26989083108 0
27009083128 0
27029083109 0
27049083108 0
27069083109 0
27089083128 0
27109083108 0
27129083109 0
27149083109 0
27169083108 0
27189083110 0
27209083130 0
27229083110 1
27249105197 0
27269114360 0
27289135315 0
27309145610 0
27329145610 0
27349145630 0
27369145610 0
27389145610 0
27409145610 0
27429145610 0
27449145630 0
27469145610 0
27489145610 0
27509145610 0
27529145610 0
27549145610 0
27569145610 0
27589145631 0
27609145631 0
27629145612 0
27649145612 0
27669145612 0
27689145612 0
27709145612 0
27729145612 0
27749145631 0
27769145612 0
27789145609 0
27809145609 0
27829145609 0
27849145609 0
27869145628 0
27889145609 0
27909145609 0
27929145628 0
27949145609 0
27969145609 0
27989145610 0
28009145610 0
28029145610 0
28049145610 0
28069145630 0
28089145610 0
28109145610 0
28129145610 0
28149145630 0
28169145610 0
28189145610 0
28209145630 0
28229145610 0
28249145610 0
28269145630 0
28289145610 0
28309145610 0
28329145610 0
28349145610 0
28369145610 0
28389145631 0
28409145612 0
28429145612 0
28449145612 0
28469145631 0
28489145612 0
28509145612 0
28529145612 0
28549145612 0
28569145612 0
28589145610 0
28609145610 0
28629145630 0
28649145610 0
28669145610 0
28689145610 0
28709145610 0
28729145610 0
28749145610 0
28769145630 0
28789145612 0
28809145631 0
28829145612 0
28849145612 0
28869145612 0
28889145612 0
28909145612 0
28929145631 0
28949145612 0
28969145612 0
28989145612 0
29009145612 0
29029145612 0
29049145612 0
29069145612 0
29089145612 0
29109145631 0
29129145612 0
29149145612 0
29169145612 0
29189145613 0
29209145613 0
29229145613 0
29249152508 0
29269145613 0
29289145613 0
29309145613 0
29329145633 0
29349145613 0
29369145613 0
29389145609 0
29409188756 1
29429223753 0
29449223734 0
29469223733 0
29489223734 0
29509223734 0
29529223733 0
29549223734 0
29569223734 0
29589223754 0
29609223735 0
29629223735 0
29649223754 0
29669223735 0
29689223735 0
29709223735 0
29729223735 0
29749223735 0
29769223735 0
29789223735 0
29809223735 0
29829223754 0
29849223735 0
29869223735 0
29889223735 0
29909223755 0
29929223735 0
29949223735 0
29969223735 0
29989223737 0
30009223756 0
30029223756 0
30049223737 0
30069223736 0
30089223737 0
30109223737 0
30129223736 0
30149223737 0
30169223737 0
30189223754 0
30209223735 0
30229223735 0
30249223735 0
30269223735 0
30289223735 0
30309223754 0
30329223735 0
30349223735 0
30369223735 0
30389223737 0
30409223737 0
30429223736 0
30449223737 0
30469223756 0
30489223736 0
30509223737 0
30529223737 0
30549223736 0
30569223737 0
30589223738 0
30609223757 0
30629223738 0
30649223758 0
30669223738 0
30689223738 0
30709223738 0
30729223738 0
30749223738 0
30769223738 0
30789223739 0
30809223759 0
30829223740 0
30849223739 0
30869223740 0
30889223740 0
30909223759 0
30929223740 0
30949223740 0
30969223739 0
30989223737 0
31009223737 0
31029223736 0
31049223737 0
31069223802 0
31089326580 0
31109333157 0
31129333111 0
31149333111 0
31169333111 0
31189333113 0
31209333152 0
31229333113 0
31249333113 0
31269333113 0
31289333113 0
31309333113 0
31329333113 0
31349333132 0
31369333113 0
31389333113 0
31409333113 0
31429333113 0
31449333132 0
31469333113 0
31489333113 0
31509333113 0
31529333113 0
31549333132 0
31569333113 0
31589333114 0
31609333114 0
31629333134 0
31649333114 0
31669333114 0
31689333114 0
31709333114 0
31729333114 0
31749333114 0
31769333134 0
31789333113 0
31809333132 0
31829333113 0
31849333113 0
31869333113 0
31889333132 0
31909333113 0
31929333113 0
31949333113 0
31969333113 0
31989333134 0
32009333114 0
32029333114 0
32049333114 0
32069333114 0
32089333114 0
32109333134 0
32129333114 0
32149333114 0
32169333114 0
32189333114 0
32209333134 0
32229333114 0
32249333114 0
32269333114 0
32289333114 0
32309333114 0
32329333114 0
32349333114 0
32369333114 0
32389333135 0
32409333135 0
32429333116 0
32449333116 0
32469333116 0
32489333116 0
32509333116 0
32529333135 0
32549333116 0
32569333116 0
32589333105 0
32609333125 0
32629333105 0
32649333105 0
32669333105 0
32689333125 0
32709333105 0
32729333105 0
32749333105 0
32769333125 0
32789333107 0
32809333107 0
32829333107 0
32849333107 0
32869333126 0
32889333107 0
32909333107 0
32929333126 0
32949333107 0
32969333107 0
32989333107 0
33009333126 0
33029333126 0
33049333107 0
33069333107 0
33089333107 0
33109333107 0
33129333126 0
33149333107 0
33169333107 0
33189333108 0
33209333108 0
33229333128 0
33249333108 0
33269333108 0
33289333128 0
33309333108 0
33329333108 0
33349333108 0
33369333108 0
33389333107 0
33409333107 0
33429333126 0
33449333107 0
33469333107 0
33489333107 0
33509333107 0
33529333107 0
33549333107 0
33569333107 0
33589333128 0
33609333128 0
33629333108 0
33649333108 0
33669333108 0
33689333108 0
33709333128 0
33729333108 0
33749333108 0
33769333108 0
33789333108 0
33809333108 0
33829333108 0
33849333108 0
33869333128 0
33889333108 0
33909333108 0
33929333108 0
33949333108 0
33969333108 0
33989333110 0
34009333110 0
34029333129 0
34049333110 0
34069333110 0
34089333110 0
34109333110 0
34129333110 0
34149333129 0
34169333110 0
34189333107 0
34209333126 0
34229333107 0
34249333126 0
34269333107 0
34289333107 0
34309333107 0
34329333107 0
34349333107 0
34369333126 0
34389333108 0
34409333108 0
34429333108 0
34449333128 0
34469333108 0
34489333108 0
34509333108 0
34529333108 0
34549333108 0
34569333128 0
34589333110 0
34609333110 0
34629333110 0
34649333110 0
34669333110 0
34689333110 0
34709333110 0
34729333129 0
34749333110 0
34769333110 0
34789333111 0
34809333131 0
34829333111 0
34849333131 0
34869333111 0
34889333111 0
34909333111 0
34929333111 0
34949333111 0
34969333131 0
34989333110 0
35009333110 0
35029333110 0
35049333110 0
35069333110 0
35089333110 0
35109333129 0
35129333110 0
35149333110 0
35169333110 0
35189333111 0
35209333111 0
35229333111 0
35249333111 0
35269333111 0
35289333131 0
35309333111 0
35329333111 0
35349333111 0
35369333131 0
35389333111 0
35409333131 0
35429333111 0
35449333111 0
35469333111 0
35489333111 0
35509333111 0
35529333111 0
35549333131 0
35569333111 0
35589333113 0
35609333113 0
35629333113 0
35649333113 0
35669333113 0
35689333132 0
35709333113 0
35729333113 0
35749333113 0
35769333113 0
35789333108 0
35809333108 0
35829333108 0
35849333128 0
35869333108 0
35889333108 0
35909333108 0
35929333108 0
35949333108 0
35969333108 0
35989333110 0
36009333149 0
36029333110 0
36049333110 0
36069333110 0
36089333110 0
36109333110 0
36129333129 0
36149333110 0
36169333110 0
36189333110 0
36209333110 0
36229333110 0
36249333110 0
36269333129 1
36289333156 0
36309333110 0
36329333110 0
36349333110 0
36369333110 0
36389333111 0
36409333131 0
36429333111 0
36449333111 0
36469333111 0
36489333111 0
36509333131 0
36529333111 0
36549333111 0
36569333111 0
36589333110 0
36609333129 0
36629333110 0
36649333110 0
36669333110 0
36689333129 0
36709333110 0
36729333110 0
36749333129 0
36769333110 0
36789333111 0
36809333111 0
36829333111 0
36849333111 0
36869333131 0
36889333111 0
36909333111 0
36929333111 0
36949333111 0
36969333111 0
36989333111 0
37009333111 0
37029333111 0
37049333131 0
37069333111 0
37089333111 0
37109333111 0
37129333111 0
37149333131 0
37169333111 0
37189333113 0
37209333132 0
37229333113 0
37249333113 0
37269333113 0
37289333113 0
37309333132 0
37329333113 0
37349333113 0
37369333113 0
37389333129 0
37409333110 0
37429333110 0
37449333110 0
37469333110 0
37489333129 0
37509333110 0
37529333110 0
37549333129 0
37569333110 0
37589333111 0
37609333111 0
37629333111 0
37649333111 0
37669333131 0
37689333111 0
37709333111 0
37729333111 0
37749333111 0
37769333111 0
37789333131 0
37809333131 0
37829333111 0
37849333111 0
37869333111 0
37889333111 0
37909333111 0
37929333111 0
37949333177 1
37969333158 1
37989333113 0
38009333113 0
38029333113 0
38049333113 0
38069333132 0
38089333113 0
38109333113 0
38129333113 0
38149333132 0
38169333113 0
38189333111 0
38209333131 0
38229333111 0
38249333111 0
38269333111 0
38289333111 0
38309333111 0
38329333131 0
38349333111 0
38369333111 0
38389333113 0
38409333132 0
38429333113 0
38449333113 0
38469333113 0
38489333113 0
38509333132 0
38529333113 0
38549333113 0
38569333113 0
38589333114 0
38609333134 0
38629333114 0
38649333114 0
38669333134 0
38689333114 0
38709333114 0
38729333114 0
38749333114 0
38769333114 0
38789333116 0
38809333116 0
38829333116 0
38849333135 0
38869333116 0
38889333116 0
38909333116 0
38929333116 0
38949333135 0
38969333116 0
38989333108 0
39009333128 0
39029333128 0
39049333108 0
39069333108 0
39089333108 0
39109333108 0
39129333108 0
39149333128 0
39169333108 0
39189333110 0
39209333110 0
39229333110 0
39249333110 0
39269333110 0
39289333110 0
39309333110 0
39329333129 0
39349333110 0
39369333110 0
39389333110 0
39409333110 0
39429333129 0
39449333110 0
39469333110 0
39489333110 0
39509333110 0
39529333110 0
39549333110 0
39569333110 0
39589333131 0
39609333131 0
39629333111 0
39649333111 0
39669333111 0
39689333111 0
39709333111 0
39729333131 0
39749333111 0
39769333111 0
39789333110 0
39809333110 0
39829333110 0
39849333110 0
39869333129 0
39889333110 0
39909333110 0
39929333110 0
39949333110 0
39969333110 0
39989333111 0
40009333131 0
40029333111 0
40049333111 0
40069333111 0
40089333111 0
40109333111 0
40129333111 0
40149333131 0
40169333111 0
40189333111 0
40209333131 0
40229333111 0
40249333111 0
40269333111 0
40289333111 0
40309333131 0
40329333111 0
40349333111 0
40369333111 1
40389333132 0
40409333113 0
40429333113 0
40449333113 0
40469333113 0
40489333132 0
40509333113 0
40529333113 0
40549333113 0
40569333113 0
40589333128 0
40609333108 0
40629333108 0
40649333108 0
40669333108 0
40689333128 0
40709333108 0
40729333108 0
40749333108 0
40769333128 0
40789333110 0
40809333129 0
40829333110 0
40849333110 0
40869333129 0
40889333110 0
40909333110 0
40929333110 0
40949333110 0
40969333110 0
40989333129 0
41009333110 0
41029333110 0
41049333110 0
41069333129 0
41089333110 0
41109333110 0
41129333110 0
41149333110 0
41169333129 0
41189333111 0
41209333111 0
41229333111 0
41249333111 0
41269333111 0
41289333131 0
41309333111 0
41329333111 0
41349333111 0
41369333111 0
41389333110 0
41409333129 0
41429333129 0
41449333110 0
41469333110 0
41489333110 0
41509333110 0
41529333110 0
41549333110 0
41569333110 0
41589333111 0
41609333131 0
41629333111 0
41649333111 0
41669333111 0
41689333111 0
41709333111 0
41729333131 0
41749333111 0
41769333111 0
41789348736 0
41809348736 0
41829348756 0
41849348736 0
41869348736 0
41889348736 0
41909348736 0
41929348736 0
41949348736 0
41969348736 0
41989348757 0
42009348757 0
42029348738 0
42049348738 0
42069348738 0
42089348738 0
42109348738 0
42129348757 0
42149348738 0
42169364363 0
42189382734 0
42209395608 0
42229411233 0
42249426858 0
42269445234 0
42289458108 0
42309473753 0
42329489358 0
42349507734 0
42369520608 0
42389536306 0
42409551860 0
42429570236 0
42449583110 0
42469598754 0
42489614360 0
42509632736 0
42529645610 0
42549661235 0
42569676860 0
42589695237 0
42609708131 0
42629723756 0
42649739361 0
42669757737 0
42689770631 0
42709786236 0
42729801861 0
42749820237 0
42769833111 0
42789848738 0
42809864363 0
42829882739 0
42849895632 0
42869911238 0
42889926863 0
42909945239 0
42929958113 0
42949973738 0
42969989363 0
42990007741 0
43010020611 0
43030036236 0
43050051861 0
43070070206 0
43090083131 0
43110098736 0
43130114361 0
43150132721 0
43170145611 0
43190161257 0
43210176882 0
43230195223 0
43250208113 0
43270223738 0
43290239363 0
43310257723 0
43330270613 0
43350286238 0
43370301882 0
43390320223 0
43410333113 0
43430348757 0
43450364363 0
43470382723 0
43490395613 0
43510411238 0
43530426882 0
43550445223 0
43570458113 0
43590473739 0
43610489364 0
43630507744 0
43650520614 0
43670536239 0
43690551864 0
43710570224 0
43730583114 0
43750598739 0
43770614364 0
43790632742 0
43810645631 0
43830661236 0
43850676881 0
43870695222 0
43890708111 0
43910723736 0
43930739381 0
43950757721 0
43970770611 0
43990786238 0
44010801882 0
44030820223 0
44050833113 0
44070848738 0
44090864382 0
44110882707 0
44130895613 0
44150911238 0
44170926863 0
44190945207 0
44210958113 0
44230973738 0
44250989363 0
44271007727 0
44291020613 0
44311036238 0
44331051863 0
44351070192 0
44371083113 0
44391098740 0
44411114450 0
44431326643 0
44451573893 0
44471583134 0
44491598739 0
44511614364 0
44531633812 0
44551645614 0
44571645614 0
44591645613 0
44611645632 0
44631645613 0
44651645613 0
44671645613 0
44691645613 0
44711645613 0
44731645632 0
44751645613 0
44771645613 0
44791645614 0
44811645614 0
44831645614 0
44851645614 0
44871645614 0
44891645634 0
44911645614 0
44931645614 0
44951645634 0
44971645614 0
44991645614 0
45011645634 0
45031645614 0
45051645634 0
45071645614 0
45091645614 0
45111645614 0
45131645634 0
45151645614 0
45171645614 0
45191645616 0
45211645616 0
45231645635 0
45251645616 0
45271645616 0
45291645616 0
45311645616 0
45331645635 0
45351645616 0
45371645616 0
45391645610 0
45411645629 0
45431645610 0
45451645610 0
45471645610 0
45491645610 0
45511645610 0
45531645610 0
45551645629 0
45571645610 0
45591645611 0
45611645650 0
45631645611 0
45651645611 0
45671645611 0
45691645611 0
45711645611 0
45731645631 0
45751645611 0
45771645611 0
45791645611 0
45811645631 0
45831645611 0
45851645611 0
45871645611 0
45891645611 0
45911645611 0
45931645611 0
45951645611 0
45971645611 0
45991645632 0
46011645613 0
46031645613 0
46051645613 0
46071645613 0
46091645613 0
46111645632 0
46131645613 0
46151645613 0
46171645613 0
46191645611 0
46211645650 0
46231645611 0
46251645611 0
46271645611 0
46291645611 0
46311645631 0
46331645611 0
46351645611 0
46371645611 0
46391645613 0
46411645613 0
46431645613 0
46451645632 0
46471645613 0
46491645613 0
46511645632 0
46531645613 0
46551645613 0
46571645613 0
46591645614 0
46611645614 0
46631645634 0
46651645614 0
46671645614 0
46691645614 0
46711645634 0
46731645614 0
46751645614 0
46771645614 0
46791645616 0
46811645635 0
46831645616 0
46851645635 0
46871645616 0
46891645616 0
46911645616 0
46931645616 0
46951645635 0
46971645616 0
46991645613 0
47011645613 0
47031645613 0
47051645613 0
47071645613 0
47091645678 0
47111645613 0
47131645613 0
47151645613 0
47171645613 0
47191645614 0
47211645634 0
47231645614 0
47251645614 0
47271645614 0
47291645634 0
47311645614 0
47331645614 0
47351645614 0
47371645614 0
47391645614 0
47411645634 0
47431645634 0
47451645614 0
47471645614 0
47491645614 0
47511645614 0
47531645614 0
47551645660 0
47571645614 0
47591645635 0
47611645616 0
47631645616 0
47651645616 0
47671645616 0
47691645616 0
47711645616 0
47731645616 0
47751645635 0
47771645616 0
47791645614 0
47811645614 0
47831645614 0
47851645634 0
47871645614 1
47891645660 0
47911645614 0
47931645614 0
47951645614 0
47971645634 0
47991645616 0
48011645635 0
48031645616 0
48051645616 0
48071645616 0
48091645616 0
48111645616 0
48131645635 0
48151645616 0
48171645616 0
48191645616 0
48211645616 0
48231645616 0
48251645616 0
48271645616 0
48291645635 0
48311645616 0
48331645616 0
48351645616 0
48371645616 0
48391645617 0
48411645617 0
48431645617 0
48451645637 0
48471645617 0
48491645617 0
48511645617 0
48531645637 0
48551645617 0
48571645617 0
48591645610 0
48611645629 0
48631645610 0
48651645610 0
48671645610 0
48691645629 0
48711645610 0
48731645610 0
48751645610 0
48771645610 0
48791645611 0
48811645611 0
48831645611 0
48851645631 0
48871645611 0
48891645611 0
48911645631 0
48931645611 0
48951645611 1
48971645677 0
48991645611 0
49011645611 0
49031645611 0
49051645611 0
49071645611 0
49091645631 0
49111645611 0
49131645611 0
49151645611 0
49171645611 0
49191645632 0
49211645632 0
49231645613 0
49251645613 0
49271645613 0
49291645613 0
49311645632 0
49331645613 0
49351645613 0
49371645613 0
49391645611 0
49411645611 0
49431645631 0
49451645611 0
49471645611 0
49491645611 0
49511645611 0
49531645611 0
49551645611 0
49571645631 0
49591645613 0
49611645613 0
49631645613 0
49651645613 0
49671645659 1
49691645632 0
49711645613 0
49731645613 0
49751645613 0
49771645613 0
49791645613 0
49811645632 0
49831645613 0
49851645632 0
49871645613 0
49891645613 0
49911645613 0
49931645613 0
49951645613 0
49971645613 0
49991645634 0
50011645614 0
50031645614 0
50051645614 0
50071645634 0
50091645614 0
50111645614 0
50131645614 0
50151645614 0
50171645614 0
50191645611 0
50211645611 0
50231645611 0
50251645631 0
50271645611 0
50291645611 0
50311645611 0
50331645611 0
50351645631 0
50371645611 0
50391645613 0
50411645632 0
50431645613 0
50451645613 0
50471645613 0
50491645632 0
50511645613 0
50531645613 0
50551645613 0
50571645632 0
50591645614 0
50611645614 0
50631645614 0
50651645614 0
50671645634 0
50691645614 0
50711645614 0
50731645614 0
50751645614 0
50771645634 0
50791645616 0
50811645616 0
50831645616 0
50851645616 0
50871645616 0
50891645616 0
50911645635 0
50931645616 0
50951645616 0
50971645616 0
50991645614 0
51011645634 0
51031645614 0
51051645614 0
51071645634 0
51091645614 0
51111645614 0
51131645614 0
51151645614 0
51171645634 0
51191645616 0
51211645616 0
51231645616 0
51251645616 0
51271645616 0
51291645635 0
51311645616 0
51331645616 0
51351645616 0
51371645616 0
51391645616 0
51411645635 0
51431645616 0
51451645616 0
51471645616 0
51491645616 0
51511645616 0
51531645616 0
51551645616 0
51571645635 0
51591645617 0
51611645637 0
51631645617 0
51651645617 0
51671645617 0
51691645617 0
51711645617 0
51731645617 0
51751645637 0
51771645617 0
51791645607 0
51811645626 0
51831645607 0
51851645607 0
51871645607 0
51891645626 0
51911645607 0
51931645607 0
51951645607 0
51971645607 0
51991645608 0
52011645628 0
52031645608 0
52051645608 0
52071645608 0
52091645608 0
52111645608 0
52131645608 0
52151645628 0
52171645608 0
52191645608 0
52211645628 0
52231645608 0
52251645628 0
52271645608 0
52291645608 0
52311645608 0
52331645608 0
52351645608 0
52371645608 0
52391645610 0
52411645629 0
52431645610 0
52451645610 0
52471645610 0
52491645610 0
52511645610 0
52531645610 0
52551645629 0
52571645610 0
52591645608 0
52611645608 0
52631645628 0
52651645608 0
52671645608 0
52691645628 0
52711645608 0
52731645608 0
52751645608 0
52771645608 0
52791645610 0
52811645629 0
52831645629 0
52851645610 0
52871645610 0
52891645610 0
52911645610 0
52931645610 0
52951645629 0
52971645610 0
52991645610 0
53011645610 0
53031645610 0
53051645610 0
53071645610 0
53091645629 0
53111645610 0
53131645610 0
53151645610 0
53171645610 0
53191645611 0
53211645631 0
53231645611 0
53251645611 0
53271645611 0
53291645611 0
53311645611 0
53331645611 0
53351645611 0
53371645631 0
53391645608 0
53411645628 0
53431645608 0
53451645628 0
53471645608 0
53491645608 0
53511645608 0
53531645608 0
53551645608 0
53571645608 0
53591645610 0
53611645610 0
53631645629 0
53651745459 1
53671754985 0
53691757747 0
53711770610 0
53731770610 0
53751770610 0
53771770629 0
53791770610 0
53811770610 0
53831770610 0
53851770629 0
53871770610 0
53891770610 0
53911770610 0
53931770610 0
53951770610 0
53971770610 0
53991770611 0
54011770650 0
54031770611 0
54051770611 0
54071770611 0
54091770611 0
54111770611 0
54131770611 0
54151770631 0
54171770611 0
54191770610 0
54211770610 0
54231770610 0
54251770610 0
54271770629 0
54291770610 0
54311770610 0
54331770629 0
54351770610 0
54371770610 0
54391770611 0
54411770611 0
54431770611 0
54451770611 0
54471770631 0
54491770611 0
54511770611 0
54531770611 0
54551770631 0
54571770611 0
54591770613 0
54611770632 0
54631770613 0
54651770613 0
54671770613 0
54691770613 0
54711770632 0
54731770613 0
54751770613 0
54771770613 0
54791770634 0
54811770614 0
54831770614 0
54851770614 0
54871770614 0
54891770614 0
54911770614 0
54931948744 0
54951958161 0
54971964495 0
54991973754 0
55011973735 0
55031973735 0
55051973735 0
55071973735 0
55091973735 0
55111973735 0
55131973735 0
55151973735 0
55171973754 0
55191973736 0
55211973756 0
55232159210 0
55252404619 0
55272605217 0
55292614361 1
55312614407 1
55332645611 0
55352645611 0
55372645611 0
55392645611 0
55412645631 0
55432645611 0
55452645611 0
55472645611 0
55492645611 0
55512645631 0
55532645611 0
55552645611 0
55572645611 0
55592645613 0
55612645613 0
55632645613 0
55652645613 0
55672645613 0
55692645632 0
55712645613 0
55732645613 0
55752645613 0
55772645613 0
55792645611 0
55812645631 0
55832645611 0
55852645631 0
55872645611 0
55892645611 0
55912645611 0
55932645611 0
55952645631 0
55972645611 0
55992645613 0
56012645613 0
56032645632 0
56052645613 0
56072645613 0
56092645613 0
56112645613 0
56132645632 0
56152645613 0
56172645613 0
56192645613 0
56212645613 0
56232645613 0
56252645613 0
56272645632 0
56292645613 0
56312645613 0
56332645613 0
56352645613 0
56372645632 0
56392645614 0
56412645634 0
56432645614 0
56452645614 0
56472645614 0
56492645614 0
56512645614 0
56532645634 0
56552645614 0
56572645614 0
56592645610 0
56612645610 0
56632645610 0
56652645629 0
56672645610 0
56692645610 0
56712645610 0
56732645610 0
56752645629 0
56772645610 0
56792645611 0
56812645611 0
56832645631 0
56852645611 0
56872645611 0
56892645611 0
56912645611 0
56932645611 0
56952661236 0
56972676881 1
56992676861 0
57012676881 0
57032676861 0
57052676861 0
57072676881 0
57092676861 0
57112676861 0
57132676861 0
57152676861 0
57172676861 0
57192676863 0
57212676882 0
57232676863 0
57252676863 0
57272676863 0
57292676863 0
57312676863 0
57332692507 0
57352708113 0
57372723738 0
57392739361 0
57412754986 0
57432770611 0
57452786256 0
57472801861 0
57492817486 0
57512833111 0
57532848736 0
57552864361 0
57572880006 0
57592895613 0
57612911257 0
57632926863 0
57652942488 0
57672958113 0
57692973757 0
57712989363 0
57733004988 0
57753020613 0
57773036257 0
57793051863 0
57813067488 0
57833083113 0
57853098738 0
57873114363 0
57893132676 0
57913145613 0
57933161258 0
57953176863 0
57973192488 0
57993208114 0
58013223740 0
58033239365 0
58053254989 0
58073270614 0
58093286259 0
58113301864 0
58133317489 0
58153333114 0
58173348739 0
58193364424 0
58213380501 0
58233395654 0
58253411233 0
58273426858 0
58293442503 0
58313458108 0
58333473733 0
58353489358 0
58373504983 0
58393520610 0
58413536306 0
58433551879 0
58453567485 0
58473868690 0
58493879985 0
58513895610 0
58533911235 0
58553926860 0
58573942485 0
58593958111 0
58613973756 0
58633989361 0
58654004986 0
58674020631 0
58694036236 0
58714051861 0
58734067486 0
58754083131 0
58774098736 0
58794114363 0
58814130007 0
58834145613 0
58854161238 0
58874176863 0
58894192507 0
58914208113 0
58934223738 0
58954239363 0
58974254988 0
58994270611 0
59014286256 0
59034301861 0
59054317486 0
59074333111 0
59094348736 0
59114364361 0
59134379986 0
59154395611 0
59174411256 0
59194426863 0
59214442488 0
59234458113 0
59254473757 0
59274489363 0
59294504988 0
59314520613 0
59334536238 0
59354551882 0
59374567488 0
59394583113 0
59414598777 0
59434614363 0
59454629988 0
59474645613 0
59494661238 0
59514676882 0
59534692488 0
59554708113 0
59574723738 0
59594739364 0
59614754989 0
59634770614 0
59654786239 0
59674801884 0
59694817489 0
59714833114 0
59734848739 0
59754864364 0
59774879989 0
59794895611 0
59814895611 0
59834895631 0
59854895611 0
59874895611 0
59894895611 0
59914895611 0
59934895611 0
59954895611 0
59974895631 0
59994895613 0
60014895632 0
60034895613 0
60054895613 0
60074895613 0
60094895632 0
60114895613 0
60134895613 0
60154895613 0
60174895613 0
60194895613 0
60214895613 0
60234895632 0
60254895613 0
60274895613 0
60294895613 0
60314895613 0
60334895613 0
60354895632 0
60374895613 0
60394895614 0
60414895614 0
60434895634 0
60454895614 0
60474895614 0
60494895614 0
60514895634 0
60534895614 0
60554895614 0
60574895614 0
60594895660 1
60614895653 0
60634895614 0
60654895614 0
60674895614 0
60694895614 0
60714895614 0
60734895634 0
60754895614 0
60774895614 0
60794895616 0
60814895616 0
60834895616 0
60854895616 0
60874895635 0
60894895616 0
60914895616 0
60934895616 0
60954895616 0
60974895616 0
60994895616 0
61014895635 0
61034895616 0
61054895616 0
61074895616 0
61094895616 0
61114895635 0
61134895616 0
61154895616 0
61174895616 0
61194895617 0
61214895656 0
61234895617 0
61254895617 0
61274895617 0
61294895617 0
61314895637 0
61334895617 0
61354895617 0
61374895617 0
61394895613 0
61414895613 0
61434895613 0
61454895613 0
61474895632 0
61494895613 0
61514895613 0
61534895613 0
61554895613 0
61574895613 0
61594895614 0
61614895634 0
61634895614 0
61654895614 0
61674895614 0
61694895614 0
61714895680 0
61734895614 0
61754895614 0
61774895614 0
61794895634 0
61814895634 0
61834895614 0
61854895614 0
61874895614 0
61894895614 0
61914895614 0
61934895614 0
61954895614 0
61974895634 0
61994895616 0
62014895616 0
62034895616 0
62054895635 0
62074895616 0
62094895616 0
62114895635 0
62134895616 0
62154895616 0
62174895616 0
62194895614 0
62214895614 0
62234895614 0
62254895614 0
62274895634 0
62294895614 0
62314895614 0
62334895614 0
62354895614 0
62374895614 0
62394895635 0
62414895635 0
62434895616 0
62454895616 0
62474895616 0
62494895616 0
62514895616 0
62534895616 0
62554895635 0
62574895616 0
62594895617 0
62614895617 0
62634895637 0
62654895617 0
62674895617 0
62694895617 0
62714895617 0
62734895617 0
62754895617 0
62774895617 0
62794895638 0
62814895619 0
62834895619 0
62854895638 0
62874895619 0
62894895619 0
62914895619 0
62934895619 0
62954895619 0
62974895619 0
62994895616 0
63014895701 0
63034895616 0
63054895616 0
63074895616 0
63094895616 0
63114895616 0
63134895616 0
63154895616 0
63174895616 0
63194895637 1
63214895617 0
63234895617 0
63254895617 0
63274895617 0
63294895617 0
63314895617 0
63334895637 0
63354895617 0
63374895617 0
63394895617 0
63414895617 0
63434895617 0
63454895617 0
63474895637 0
63494895617 0
63514895617 0
63534895617 0
63554895617 0
63574895617 0
63594895638 0
63614895638 0
63634895619 0
63654895619 0
63674895619 0
63694895619 0
63714895619 0
63734895619 0
63754895638 0
63774895619 0
63794895617 0
63814895617 0
63834895617 0
63854895637 0
63874895617 0
63894895617 0
63914895617 0
63934895617 0
63954895617 0
63974895617 0
63994895638 0
64014895619 0
64034895619 0
64054895619 0
64074895619 0
64094895619 0
64114895638 0
64134895619 0
64154895665 0
64174895619 0
64194895619 0
64214895658 0
64234895619 0
64254895619 0
64274895619 0
64294895619 0
64314895619 0
64334895619 0
64354895619 0
64374895638 0
64394895620 0
64414895620 0
64434895620 0
64454895640 0
64474895620 0
64494895620 0
64514895640 0
64534895620 0
64554895620 0
64574895620 0
64594895607 0
64614895626 0
64634895607 0
64654895607 0
64674895626 0
64694895607 0
64714895607 0
64734895607 0
64754895607 0
64774895607 0


==> images/data-corridor/corridoio2-smart-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-smart1-node17-pp-rep2-istPP.txt <==
10405482 1
2944252939 1
2944252940 0
2944255610 0
2944255611 3
2945131957 3
2945131958 2
3571256049 2
3571256050 0
3571258815 0
3571258816 5
3573132491 5
3573132492 16
3591306572 16
3591306573 3
4409564823 3
4409564824 0
4409567543 0
4409567544 4
4411134335 4
4411134336 2
4431141834 2
4431141835 0
4431144659 0
4431144660 5
4432221680 5
4432221681 4
5684401495 4
5684401496 0
5684404262 0
5684404263 5
5685810731 5
5685810732 6
7372262589 6
7372262590 0
7372265541 0
7372265542 8
7373139470 8
7373139471 7
7515133040 7
7515133041 6
7542735353 6
7542735354 0
7542738305 0
7542738306 8
7543666920 8
7543666921 7
8071189081 7
8071189082 0
8071192118 0
8071192119 8
9373135574 8
9373135575 9
9398647137 9
9398647138 0
9399133583 0
9399133584 9
9655136302 9
9655136303 10
10439175195 10
10439175196 12
12109176449 12
12109176450 14
14710097595 14
14710097596 0
14710100083 0
14710100084 1
18241396464 1
18241396465 0
18241399183 0
18241399184 4
18243134149 4
18243134150 2
18870578750 2
18870578751 0
18870581510 0
18870581511 3
19107132811 3
19107132812 2
19113137560 2
19113137561 0
19113140232 0
19113140233 3
19876435612 3
19876435613 0
19876438425 0
19876438426 6
19877235646 6
19877235647 4
20985920008 4
20985920009 0
20985922822 0
20985922823 6
20987430485 6
20987430486 2
20987432469 2
20987432470 0
20989137167 0
20989137168 2
21006000431 2
21006000432 0
21006003246 0
21006003247 6
21007311314 6
21007311315 5
21771057228 5
21771057229 0
21771060086 0
21771060087 7
21771136747 7
21771136748 6
21771138734 6
21771138735 0
21773134791 0
21773134792 6
22572526420 6
22572526421 0
22572529278 0
22572529279 7
22573137034 7
22573137035 9
22606376431 9
22606376432 0
22606379470 0
22606379471 8
22791904952 8
22791904953 6
22814250686 6
22814250687 0
22814253726 0
22814253727 8
24683429569 8
24683429570 0
24683432474 0
24683432475 9
25644640220 9
25644640221 0
25644643534 0
25644643535 11
27244578669 11
27244578670 0
27244582165 0
27244582166 13
29246719948 13
29246719949 0
29246722865 0
29246722866 15
29318895554 15
29318895555 16
29373071215 16
29373071216 0
29373074573 0
29373074574 14
29406153386 14
29406153387 16
29409120084 16
29409120085 0
29409123485 0
29409123486 14
29517402532 14
29517402533 16
31573060744 16
31573060745 0
31573063231 0
31573063232 1
33444936916 1
33444936917 0
33444939588 0
33444939589 3
34994346073 3
34994346074 0
34994348793 0
34994348794 4
35772310538 4
35772310539 0
35772313396 0
35772313397 7
35773272442 7
35773272443 5
35773274427 5
35773274428 0
35775133893 0
35775133894 5
35940404685 5
35940404686 4
36284258099 4
36284258100 0
36284260913 0
36284260914 6
37945887431 6
37945887432 0
37945890383 0
37945890384 8
37947135082 8
37947135083 5
37966487824 5
37966487825 0
37966490775 0
37966490776 8
39473060483 8
39473060484 0
39473063705 0
39473063706 10
41765485639 10
41765485640 0
41765489135 0
41765489136 13
41772847126 13
41772847127 0
41772850442 0
41772850443 11
42130915625 11
42130915626 13
44494886303 13
44494886304 0
44494889664 0
44494889665 14
45274580244 14
45274580245 0
45274583091 0
45274583092 16
47885248245 16
47885248246 0
47885250731 0
47885250732 1
48968330448 1
48968330449 0
48968333027 0
48968333028 2
49668735233 2
49668735234 0
49668737993 0
49668737994 3
50294335322 3
50294335323 0
50294338087 0
50294338088 5
52395067627 5
52395067628 0
52395070441 0
52395070442 6
53195683938 6
53195683939 0
53195686890 0
53195686891 8
53197536791 8
53197536792 0
53199134310 0
53199134311 8
53412904739 8
53412904740 6
53436609761 6
53436609762 0
53436612755 0
53436612756 9
53437147467 9
53437147468 8
53649157282 8
53649157283 6
53659136707 6
53659136708 8
55311877225 8
55311877226 0
55311880534 0
55311880535 10
56917096540 10
56917096541 0
56917099948 0
56917099949 13
56955333494 13
56955333495 0
56955336762 0
56955336763 12
56957135072 12
56957135073 9
56986606981 9
56986606982 0
56986610247 0
56986610248 12
57304417306 12
57304417307 13
59777593816 13
59777593817 0
59777597198 0
59777597199 14
60578082459 14
60578082460 0
60578084948 0
60578084949 1
60595177993 1
60595177994 15
61397329058 15
61397329059 0
61397331903 0
61397331904 16
63210640633 16
63210640634 0
63210643208 0
63210643209 1
64151648131 1
64151648132 0
64151650710 0
64151650711 2
64799218000 2


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-node17-dataLoss-rep4-istDataLoss.txt <==
606836437 0
626836315 0
646836295 0
666836295 0
686836295 0
706836295 0
726836295 0
746836295 0
766836295 0
786836707 0
806836727 0
826836707 0
846836707 0
866836753 0
886836707 0
906836707 0
926836707 0
946836707 0
966836707 0
986836707 0
1006836707 0
1026836707 0
1046836707 0
1066836724 0
1086836706 0
1106836706 0
1126836706 0
1146836706 0
1166836706 0
1186836707 0
1206836708 0
1226836727 0
1246836707 0
1266836707 0
1286836707 0
1306836707 0
1326836707 0
1346836707 0
1366836707 0
1386836706 0
1406836706 0
1426836706 0
1446836706 0
1466836706 0
1486836706 0
1506836706 0
1526836706 0
1546836706 0
1566836706 0
1586836707 0
1606836707 0
1626836707 0
1646836707 0
1666836707 0
1686836707 0
1706836707 0
1726836707 0
1746836707 0
1766836707 0
1786836707 0
1806836708 0
1826836727 0
1846836707 0
1866836707 0
1886836707 0
1906836707 0
1926836707 0
1946836707 0
1966836707 0
1986836709 0
2006836709 0
2026836709 0
2046836709 0
2066836709 0
2086836710 0
2106836726 0
2126836708 0
2146836708 0
2166836708 0
2186836705 0
2206836705 0
2226836705 0
2246836705 0
2266836705 0
2286836705 0
2306836705 0
2326836705 0
2346836705 0
2366836705 0
2386836706 0
2406836706 0
2426836726 0
2446836706 0
2466836706 0
2486836706 0
2506836706 0
2526836706 0
2546836706 0
2566836706 0
2586837118 0
2606837118 0
2626837118 0
2646837118 0
2666837118 0
2686837118 0
2706837118 0
2726837118 0
2746837118 0
2766837118 0
2786837121 0
2806837121 0
2826837121 0
2846837121 0
2866837121 0
2886837121 0
2906837121 0
2926837121 1
2946837121 0
2966837121 0
2986837119 0
3006837119 0
3026837139 0
3046837119 1
3066837119 1
3086837119 1
3106837233 0
3126837140 0
3146837140 0
3166837140 0
3186837122 0
3206837142 0
3226837142 0
3246837122 0
3266837122 0
3286837122 0
3306837122 0
3326837122 0
3346837142 0
3366837142 0
3386837122 0
3406837122 0
3426837122 0
3446837122 0
3466837122 0
3486837122 0
3506837122 0
3526837122 0
3546837142 0
3566837122 0
3586837124 0
3606837124 0
3626837163 0
3646837124 0
3666837124 0
3686837124 0
3706837124 0
3726837124 1
3746837124 1
3766837124 0
3786837119 0
3806837119 0
3826837119 0
3846837119 1
3866837119 1
3886837139 1
3906837139 1
3926837139 1
3946837139 0
3966837139 0
3986837140 0
4006837140 0
4026837121 0
4046837140 0
4066837140 0
4086837121 0
4106837121 0
4126837140 0
4146837121 0
4166837121 0
4186837140 0
4206837121 0
4226837140 0
4246837121 0
4266837121 0
4286837121 0
4306837121 0
4326837121 0
4346837121 0
4366837121 0
4386837122 0
4406837142 0
4426837122 0
4446837123 0
4466837142 0
4486837122 0
4506837122 0
4526837122 1
4546837122 0
4566837122 0
4586837121 0
4606837121 0
4626837121 1
4646837140 0
4666837140 0
4686837140 0
4706837140 0
4726837121 0
4746837121 0
4766837140 0
4786837122 0
4806837122 0
4826837142 0
4846837122 0
4866837142 0
4886837142 0
4906837122 0
4926837122 0
4946837122 0
4966837122 0
4986837122 0
5006837122 0
5026837122 0
5046837122 0
5066837122 0
5086837142 0
5106837122 0
5126837122 0
5146837122 0
5166837142 0
5186837124 0
5206837124 0
5226837124 0
5246837124 0
5266837124 0
5286837124 0
5306837170 0
5326837124 0
5346837124 0
5366837124 0
5386837121 0
5406837121 0
5426837140 0
5446837121 0
5466837121 0
5486837140 0
5506837121 0
5526837121 0
5546837121 0
5566837121 0
5586837122 0
5606837122 0
5626837122 0
5646837122 0
5666837122 1
5686837142 1
5706837142 0
5726837142 0
5746837142 0
5766837142 0
5786837122 0
5806837122 0
5826837142 0
5846837122 0
5866837122 0
5886837122 0
5906837122 0
5926837142 0
5946837142 0
5966837122 0
5986837124 0
6006837124 0
6026837143 0
6046837124 0
6066837124 0
6086837124 0
6106837124 0
6126837124 0
6146837143 0
6166837124 0
6186837122 0
6206837122 0
6226837142 0
6246837122 0
6266837122 0
6286837122 0
6306837122 0
6326837122 0
6346837122 0
6366837122 0
6386837124 0
6406837124 0
6426837124 0
6446837124 0
6466837124 0
6486837124 0
6506837124 0
6526837124 0
6546837124 0
6566837124 0
6586837125 0
6606837125 0
6626837164 1
6646837145 1
6666837145 1
6686837145 1
6706837191 0
6726837145 0
6746837145 0
6766837145 0
6786837127 0
6806837127 0
6826837146 0
6846837127 0
6866837127 0
6886837127 0
6906837127 0
6926837127 0
6946837127 0
6966837146 0
6986837121 0
7006837121 0
7026837121 0
7046837121 0
7066837121 0
7086837121 0
7106837121 0
7126837121 0
7146837140 0
7166837121 0
7186837122 0
7206837122 0
7226837161 0
7246837122 0
7266837122 0
7286837122 0
7306837122 0
7326837122 0
7346837122 0
7366837122 0
7386837122 0
7406837122 0
7426837122 1
7446837142 1
7466837142 1
7486837234 0
7506837188 0
7526837188 0
7546837142 0
7566837122 0
7586837124 0
7606837143 0
7626837143 0
7646837124 0
7666837124 0
7686837124 0
7706837143 0
7726837124 0
7746837143 0
7766837124 0
7786837122 0
7806837122 0
7826837142 0
7846837122 0
7866837122 0
7886837122 0
7906837122 0
7926837122 0
7946837142 0
7966837122 0
7986837124 0
8006837143 0
8026837124 0
8046837124 0
8066837124 0
8086837124 0
8106837124 0
8126837124 0
8146837124 0
8166837124 0
8186837124 0
8206837124 0
8226837124 1
8246837124 0
8266837124 0
8286837124 0
8306837124 0
8326837189 1
8346837143 0
8366837143 0
8386928306 0
8406930895 0
8426930914 0
8446930875 0
8466930895 0
8486930875 0
8506930875 0
8526930875 0
8546930894 0
8566930875 0
8586930890 0
8606930870 0
8626930870 0
8646930871 0
8666930870 0
8686930870 0
8706930871 0
8726930870 0
8746930870 0
8766930871 0
8786930872 0
8806930872 0
8826930892 0
8846930892 0
8866930872 0
8886930872 0
8906930872 0
8926930872 0
8946930872 0
8966930872 0
8986930872 0
9006930872 0
9026930891 0
9046930872 0
9066930872 0
9086930872 0
9106930872 0
9126930872 0
9146930891 0
9166930872 0
9186930874 0
9206930873 0
9226930873 0
9246930874 0
9266930873 0
9286930873 0
9306930874 0
9326930873 0
9346930873 0
9366930874 1
9386930891 1
9406930891 1
9426930892 1
9446930891 0
9466930891 0
9486930892 0
9506930891 0
9526930891 0
9546930892 0
9566930891 0
9586930893 0
9606930874 0
9626930912 0
9646930893 0
9666930874 0
9686930873 0
9706930893 0
9726930874 0
9746930873 0
9766930893 0
9786930874 0
9806930873 0
9826930873 0
9846930874 0
9866930873 0
9886930873 0
9906930874 0
9926930873 0
9946930893 0
9966930874 0
9986930875 0
10006930875 0
10026930895 0
10046930875 0
10066930875 0
10086930875 0
10106930875 0
10126930875 0
10146930875 0
10166930875 0
10186930870 0
10206930871 0
10226930890 0
10246930870 0
10266930871 0
10286930870 0
10306930870 0
10326930871 0
10346930870 0
10366930870 0
10386930872 0
10406930872 0
10426930872 0
10446930872 0
10466930872 0
10486930872 0
10506930872 0
10526930891 0
10546930872 0
10566930892 0
10586930873 0
10606930873 0
10626930874 0
10646930873 0
10666930873 0
10686930874 0
10706930873 0
10726930873 0
10746930874 0
10766930873 0
10786930875 0
10806930875 0
10826930894 0
10846930875 0
10866930875 0
10886930875 0
10906930875 0
10926930875 0
10946930875 0
10966930875 0
10986930874 0
11006930873 0
11026930873 0
11046930874 0
11066930873 0
11086930873 0
11106930874 0
11126930873 0
11146930873 0
11166930874 0
11186930875 0
11206930875 0
11226930875 0
11246930875 0
11266930875 0
11286930875 0
11306930875 0
11326930875 0
11346930875 0
11366930894 0
11386930875 0
11406930875 0
11426930894 0
11446930875 0
11466930875 0
11486930875 0
11506930875 0
11526930875 0
11546930875 0
11566930875 0
11586930877 0
11606930892 0
11626930874 0
11646930874 0
11666930874 0
11686930874 0
11706930874 0
11726930874 0
11746930874 0
11766930875 0
11786930872 0
11806930872 0
11826930872 0
11846930872 0
11866930872 0
11886930872 0
11906930872 0
11926930872 1
11946930872 1
11966930872 0
11986930873 0
12006930874 1
12026930893 1
12046930940 1
12067346477 1
12087352862 1
12107352861 1
12127384019 1
12147384019 1
12167384019 1
12187384019 1
12207384019 1
12227515187 0
12247524644 0
12267524644 0
12287524644 0
12307524625 0
12327524625 0
12347524625 0
12367524644 0
12387524626 0
12407524626 0
12427524626 0
12447524626 0
12467524626 0
12487524646 0
12507524626 0
12527524626 0
12547524626 0
12567524626 0
12587524625 0
12607524645 0
12627524625 0
12647524625 0
12667524625 0
12687524625 0
12707524644 0
12727524625 0
12747524644 0
12767524625 0
12787524626 0
12807524626 0
12827524626 0
12847524626 0
12867524626 0
12887524626 0
12907524626 0
12927524626 0
12947524626 0
12967524626 0
12987524626 0
13007524626 0
13027524626 0
13047524646 0
13067524626 0
13087524626 0
13107524626 0
13127524626 0
13147524626 0
13167524626 0
13187524628 0
13207524648 0
13227524628 0
13247524628 0
13267524647 0
13287524628 0
13307524628 0
13327524628 0
13347524628 0
13367524628 0
13387524620 0
13407524620 0
13427524620 0
13447524620 0
13467524620 0
13487524620 0
13507524620 0
13527524620 0
13547524620 0
13567524620 0
13587524622 0
13607524622 0
13627524622 0
13647524622 0
13667524622 0
13687524622 0
13707524622 0
13727524622 0
13747524622 0
13767524622 0
13787524622 0
13807524642 0
13827524622 0
13847524622 0
13867524622 0
13887524622 0
13907524622 0
13927524622 0
13947524622 0
13967524622 0
13987524623 0
14007524623 0
14027524623 1
14047524623 0
14067524643 0
14087524623 0
14107524623 0
14127524623 0
14147524623 1
14167524623 1
14187524622 1
14207750055 1
14227759016 1
14247759016 0
14267759016 1
14287758997 1
14307758997 1
14327759016 0
14347759016 0
14367758997 1
14387758998 1
14407759018 1
14427759018 0
14447759018 0
14467758998 0
14487759018 0
14507759018 0
14527758998 0
14547759018 0
14567758998 0
14587759000 0
14607759000 0
14627759019 0
14647759000 0
14667759000 0
14687759019 0
14707759000 0
14727759000 0
14747759000 0
14767759000 0
14787759001 0
14807759001 0
14827759001 0
14847759001 0
14867759001 0
14887759001 0
14907759001 0
14927759021 0
14947759021 0
14967759001 0
14987758998 0
15007759018 0
15027758998 0
15047758998 0
15067758998 0
15087758998 0
15107758998 0
15127758998 0
15147758998 0
15167758998 0
15187759000 0
15207759000 0
15227759000 0
15247759000 0
15267759000 0
15287759019 0
15307759000 0
15327759000 0
15347759000 0
15367759000 0
15387759000 0
15407759000 0
15427759000 0
15447759000 0
15467759019 0
15487759000 0
15507759000 0
15527759000 0
15547759000 0
15567759000 0
15587759001 0
15607759021 0
15627759001 1
15647759001 1
15667759001 0
15687759001 0
15707759001 0
15727759001 0
15747759001 1
15767759113 1
15787759065 1
15807759046 1
15827759019 1
15847759000 1
15867759019 1
15887759019 1
15907759000 1
15927759000 1
15947759000 1
15967759019 1
15987759001 1
16007759001 1
16027759021 1
16047759001 1
16067759001 0
16087759067 1
16107759021 1
16127759001 1
16147759021 0
16167759001 1
16187759021 1
16207859390 0
16227852771 0
16247855399 0
16267852771 0
16287852751 0
16307855399 0
16327852751 0
16347852771 0
16367855380 0
16387852753 0
16407852753 0
16427855428 0
16447852753 0
16467852772 0
16487855408 0
16507852753 0
16527852753 0
16547855408 0
16567852753 0
16587852745 0
16607855401 0
16627852745 0
16647852745 0
16667855401 0
16687852745 0
16707852765 0
16727855420 0
16747852745 0
16767852745 0
16787855402 0
16807852766 0
16827852747 0
16847855402 0
16867852747 0
16887852747 0
16907855402 0
16927852747 0
16947852747 0
16967855402 0
16987852747 0
17007852747 0
17027855402 0
17047852747 0
17067852747 0
17087855402 0
17107852747 0
17127852747 0
17147855422 0
17167852747 0
17187852748 0
17207855404 0
17227852748 0
17247852768 0
17267855404 0
17287852748 0
17307852748 0
17327855425 0
17347852748 0
17367852748 0
17387855407 0
17407852766 0
17427852747 0
17447855407 0
17467852747 0
17487852747 0
17507855407 0
17527852747 0
17547852747 0
17567855407 0
17587852748 0
17607852748 0
17627855393 0
17647852748 0
17667852748 0
17687855393 0
17707852748 0
17727852748 0
17747855393 0
17767852748 0
17787852748 0
17807855393 0
17827852748 0
17847852748 0
17867855393 0
17887852748 0
17907852748 0
17927855393 0
17947852748 0
17967852748 0
17987855395 0
18007852769 0
18027852750 0
18047855395 0
18067852750 0
18087852750 0
18107855422 0
18127852750 0
18147852750 0
18167855422 0
18187852747 0
18207852747 0
18227855419 0
18247852747 0
18267852766 0
18287855419 0
18307852762 0
18327852744 0
18347855414 0
18367852744 0
18387852746 0
18407855415 0
18427852746 0
18447852746 0
18467855415 0
18487852746 0
18507852746 0
18527855427 0
18547852746 0
18567852746 0
18587855428 0
18607852767 0
18627852748 0
18647855430 0
18667852748 0
18687852748 0
18707855430 0
18727852748 0
18747852748 0
18767855430 0
18787852750 0
18807852750 0
18827855432 0
18847852750 0
18867852750 0
18887855432 0
18907852750 0
18927852750 0
18947855432 0
18967852750 0
18987852748 0
19007855430 0
19027852748 1
19047852748 1
19067855430 0
19087852748 0
19107852748 0
19127855430 1
19147852748 1
19167852748 1
19187855432 1
19207852769 1
19227852750 1
19247855432 1
19267852750 0
19287852750 1
19307855416 1
19327852751 1
19347852751 1
19367855539 1
19387852817 1
19407852817 0
19427855450 0
19447852771 0
19467852771 0
19487855430 0
19507852771 0
19527852771 0
19547855430 0
19567852751 0
19587852753 0
19607855451 0
19627852753 0
19647852772 0
19667855431 0
19687852753 0
19707852753 0
19727855416 0
19747852753 0
19767852753 0
19787855410 0
19807852786 0
19827852747 1
19847855410 0
19867852747 0
19887852747 0
19907855410 0
19927852766 0
19947852747 1
19967855410 1
19987852748 1
20007852748 1
20027855411 0
20047852748 1
20067852748 1
20087855411 1
20107852748 1
20127852748 1
20147855411 1
20167852768 1
20187852768 1
20207855431 1
20227852768 1
20247852748 1
20267855431 1
20287852814 0
20307852768 0
20327855565 0
20347852768 0
20367852748 0
20387855567 0
20407852769 0
20427852769 0
20447855487 0
20467852750 0
20487852750 0
20507855467 0
20527852796 0
20547852769 0
20567855467 0
20587853180 0
20607853160 0
20627855878 0
20647853160 0
20667853160 0
20687855878 0
20707853160 0
20727853160 0
20747855897 0
20767853160 0
20787853162 0
20807855879 0
20827853162 0
20847853181 0
20867855879 0
20887853162 0
20907853162 0
20927855879 0
20947853162 0
20967853162 1
20987855879 1
21007853181 1
21027853162 1
21047855879 1
21067853162 1
21087853162 1
21107855879 1
21127853162 1
21147853162 1
21167855863 1
21187853163 1
21207853163 1
21227855902 1
21247853183 1
21267853183 1
21287855849 1
21307853163 1
21327853164 1
21347855849 1
21367853163 1
21387853160 1
21407855827 1
21427853160 1
21447853180 1
21467855847 1
21487853160 1
21507853160 1
21527855795 1
21547853160 1
21567853160 1
21587855797 1
21607853181 1
21627853162 1
21647855816 1
21667853162 1
21687853162 1
21707855797 1
21727853162 1
21747853181 1
21767855797 1
21787853162 1
21807853162 1
21827855797 1
21847853162 1
21867853162 1
21887855941 1
21907853227 1
21927853227 1
21947855785 1
21967853162 1
21987853183 1
22007855806 1
22027853163 1
22047853163 1
22067855787 1
22087853209 1
22107853183 1
22128123308 1
22148118808 1
22168118808 1
22188118806 1
22208118806 1
22228118787 1
22248118806 1
22268118787 1
22288118787 1
22308118787 1
22328118787 1
22348118787 1
22368118806 1
22388118788 1
22408118788 1
22428118788 1
22448118788 1
22468118788 1
22488118788 1
22508118808 1
22528118788 1
22548118788 1
22568118788 1
22588118790 1
22608118790 1
22628118790 1
22648118809 1
22668118790 1
22688118790 1
22708118790 1
22728118790 1
22748118790 1
22768118790 1
22788118857 1
22808118830 1
22828118791 1
22848118811 1
22868118791 1
22888118811 1
22908118811 1
22928118791 1
22948118857 1
22968118811 1
22988217577 1
23008212556 1
23028212556 1
23048212556 1
23068212556 1
23088212537 1
23108212556 1
23128212537 1
23148212537 1
23168212537 1
23188212538 1
23208212558 1
23228212538 1
23248212558 1
23268212538 1
23288212538 1
23308212538 1
23328212538 1
23348212538 1
23368212538 1
23388212538 1
23408212558 1
23428212558 1
23448212538 1
23468212538 1
23488212538 1
23508212558 1
23528212538 1
23548212538 1
23568212538 1
23588212540 1
23608212540 1
23628212540 1
23648212540 1
23668212540 1
23688212540 1
23708212540 1
23728212540 1
23748212540 1
23768212540 1
23788212538 1
23808212538 1
23828212558 1
23848212538 1
23868212538 1
23888212538 1
23908212538 1
23928212538 1
23948212538 1
23968212538 1
23988212540 1
24008212559 1
24028212559 1
24048212540 1
24068212540 1
24088212540 1
24108212540 1
24128212540 1
24148212540 1
24168212540 1
24188212540 1
24208212540 1
24228212540 1
24248212540 1
24268212540 1
24288212540 1
24308212540 1
24328212605 1
24348212651 1
24368212559 1
24388212561 1
24408212561 1
24428212587 0
24448212561 0
24468212561 0
24488212561 0
24508212541 0
24528212541 0
24548212561 0
24568212561 0
24588212537 0
24608212556 0
24628212537 0
24648212556 0
24668212583 0
24688212556 0
24708212537 0
24728212537 0
24748212537 0
24768212537 0
24788212538 0
24808212538 0
24828212538 0
24848212538 0
24868212538 0
24888212558 0
24908212538 0
24928212538 0
24948212558 0
24968212538 0
24988212538 0
25008212538 0
25028212538 0
25048212538 0
25068212538 0
25088212538 0
25108212538 0
25128212538 0
25148212538 0
25168212538 0
25188212540 0
25208212559 0
25228212540 0
25248212540 0
25268212540 0
25288212540 0
25308212540 0
25328212540 0
25348212540 0
25368212540 0
25388212538 0
25408212538 0
25428212538 0
25448212558 0
25468212558 0
25488212538 0
25508212538 0
25528212538 0
25548212538 0
25568212538 0
25588212540 0
25608212540 0
25628212540 0
25648212540 1
25668212540 0
25688212540 0
25708212540 0
25728212540 1
25748212540 1
25768212540 1
25788212540 1
25808212559 1
25828212540 1
25848212605 1
25868212605 1
25888467252 0
25908478184 0
25928480801 0
25948478184 0
25968478165 0
25988480803 0
26008478186 0
26028478166 0
26048480783 0
26068478166 0
26088478166 0
26108480783 0
26128478166 0
26148478186 0
26168480783 0
26188478157 0
26208478157 0
26228480774 0
26248478157 0
26268478157 0
26288480774 0
26308478157 0
26328478157 0
26348480794 0
26368478157 0
26388478159 0
26408480816 0
26428478159 0
26448478159 0
26468480776 0
26488478159 0
26508478159 0
26528480776 0
26548478159 0
26568478159 0
26588480777 0
26608478160 0
26628478160 0
26648480777 0
26668478160 0
26688478160 0
26708480777 0
26728478160 0
26748478160 0
26768480777 0
26788478162 0
26808478162 0
26828480833 0
26848478162 0
26868478181 0
26888480833 0
26908478162 0
26928478181 0
26948480818 0
26968478162 0
26988478160 0
27008480837 0
27028478160 0
27048478160 0
27068480896 0
27088478160 0
27108478160 0
27128480816 0
27148478160 0
27168478160 0
27188480818 0
27208478162 0
27228478162 1
27248480818 0
27268478162 0
27288478162 0
27308480818 0
27328478162 0
27348478162 1
27368480818 1
27388478162 1
27408478162 1
27428480818 1
27448478162 1
27468478162 1
27488480818 1
27508478162 0
27528478162 1
27548480837 0
27568478181 0
27588478183 0
27608480859 0
27628478163 0
27648478183 0
27668480839 0
27688478163 0
27708478163 0
27728480819 0
27748478163 0
27768478183 0
27788480836 0
27808478160 0
27828478160 0
27848480816 0
27868478160 0
27888478160 0
27908480816 0
27928478160 0
27948478160 0
27968480816 0
27988478162 0
28008478181 0
28028480802 0
28048478162 0
28068478181 0
28088480802 0
28108478162 0
28128478162 0
28148480802 0
28168478162 0
28188478162 0
28208480822 0
28228478162 0
28248478162 0
28268480802 0
28288478162 0
28308478162 0
28328480802 0
28348478162 0
28368478162 0
28388480803 0
28408478183 0
28428478163 0
28448480803 0
28468478163 0
28488478163 0
28508480803 0
28528478163 0
28548478163 0
28568480815 0
28588478181 0
28608478162 0
28628480813 0
28648478162 0
28668478162 0
28688480813 0
28708478162 0
28728478162 0
28748480841 0
28768478162 0
28788478163 0
28808480863 0
28828478163 0
28848478163 0
28868480842 0
28888478163 0
28908478163 0
28928480842 0
28948478163 0
28968478163 0
28988480842 0
29008478163 0
29028478163 0
29048480842 0
29068478163 0
29088478163 0
29108480842 0
29128478163 0
29148478163 0
29168480842 0
29188478184 0
29208478165 0
29228480844 0
29248478165 0
29268478165 0
29288480844 0
29308478165 0
29328478165 1
29348480844 1
29368478165 0
29388478160 0
29408480860 0
29428478160 0
29448478160 1
29468480839 1
29488478160 1
29508478160 1
29528480839 1
29548478160 1
29568478160 1
29588480841 0
29608478162 1
29628478178 0
29648480835 0
29668478160 1
29688478160 1
29708480860 0
29728493806 0
29748493806 0
29768493806 0
29788493806 0
29808493787 0
29828493806 0
29848493787 0
29868493787 0
29888493787 0
29908493787 0
29928493787 0
29948493806 0
29968493806 0
29988493788 0
30008493808 0
30028493788 0
30048493788 0
30068493788 0
30088493788 0
30108493788 0
30128493788 0
30148493788 0
30168493788 0
30188493806 0
30208493787 0
30228493806 0
30248493787 0
30268493787 0
30288493787 0
30308493787 0
30328493787 0
30348493787 0
30368493787 0
30388493788 0
30408493788 0
30428493788 0
30448493788 0
30468493788 0
30488493788 0
30508493788 0
30528493788 0
30548493788 0
30568493788 0
30588493790 0
30608493809 0
30628493790 0
30648493790 0
30668493790 0
30688493790 0
30708493809 0
30728493790 0
30748493809 0
30768493790 0
30788493791 0
30808493791 0
30828493791 0
30848493791 0
30868493791 0
30888493791 0
30908493791 0
30928493791 1
30948493791 0
30968493791 0
30988493788 0
31008493788 0
31028493788 1
31048493788 1
31068493788 1
31088493788 1
31108493788 1
31128493788 1
31148493788 1
31168493788 1
31188493790 0
31208493809 1
31228493790 1
31248493790 1
31268493790 1
31288493790 1
31308493790 1
31328493790 1
31348493790 1
31368493790 1
31388493790 1
31408493790 0
31428493809 0
31448493809 0
31468493809 0
31488493809 0
31508493790 0
31528493809 0
31548493809 0
31568493790 0
31588493791 0
31608493791 0
31628493791 0
31648493811 0
31668493791 0
31688493811 0
31708493791 0
31728493791 0
31748493791 0
31768493791 0
31788493790 0
31808493809 0
31828493790 0
31848493790 0
31868493790 0
31888493790 0
31908493809 0
31928493790 0
31948493809 0
31968493790 0
31988493791 0
32008493791 0
32028493791 0
32048493791 0
32068493791 0
32088493791 0
32108493791 0
32128493791 0
32148493791 0
32168493791 0
32188493791 0
32208493791 0
32228493791 0
32248493791 0
32268493791 0
32288493791 0
32308493791 0
32328493791 0
32348493811 0
32368493791 0
32388493793 0
32408493812 0
32428493793 0
32448493793 0
32468493812 0
32488493793 0
32508493793 0
32528493793 0
32548493793 0
32568493793 0
32588493782 0
32608493782 0
32628493782 0
32648493782 0
32668493782 0
32688493782 0
32708493782 0
32728493782 0
32748493782 0
32768493782 0
32788493784 0
32808493784 0
32828493784 0
32848493784 0
32868493784 0
32888493784 0
32908493784 0
32928493784 0
32948493784 0
32968493784 0
32988493784 0
33008493803 0
33028493784 0
33048493784 0
33068493784 0
33088493784 0
33108493784 0
33128493784 0
33148493784 0
33168493784 0
33188493785 0
33208493785 0
33228493805 0
33248493785 0
33268493785 0
33288493785 0
33308493785 0
33328493785 0
33348493785 0
33368493785 0
33388493784 0
33408493784 0
33428493784 0
33448493784 0
33468493784 0
33488493784 0
33508493799 0
33528493781 0
33548493781 0
33568493781 0
33588493783 0
33608493802 0
33628493783 0
33648493783 0
33668493783 0
33688493783 0
33708493783 0
33728493783 0
33748493783 0
33768493783 0
33788493783 0
33808493783 0
33828493783 0
33848493783 0
33868493783 0
33888493784 0
33908493784 0
33928493784 0
33948493784 0
33968493784 0
33988493785 0
34008493785 0
34028493785 0
34048493785 0
34068493785 0
34088493785 0
34108493785 0
34128493785 0
34148493785 0
34168493785 0
34188493782 0
34208493802 0
34228493782 0
34248493782 0
34268493782 0
34288493782 0
34308493782 0
34328493782 0
34348493782 0
34368493782 0
34388493784 0
34408493784 0
34428493784 0
34448493784 1
34468493784 1
34488493784 1
34508493784 1
34528493785 1
34548493785 1
34568493785 1
34588493787 1
34608493787 1
34628493787 0
34648493787 1
34668493787 0
34688493787 0
34708493787 1
34728493787 1
34748493787 1
34768493806 1
34788493808 1
34808493827 1
34828493808 1
34848493788 1
34868493808 1
34888493808 1
34908493788 1
34928493788 1
34948493788 1
34968493788 1
34988493806 1
35008493806 1
35028493787 1
35048493787 1
35068493787 1
35088493787 1
35108493787 1
35128493787 1
35148493787 1
35168493806 1
35188493788 1
35208493788 1
35228493788 1
35248493788 1
35268493788 1
35288493808 1
35308493788 1
35328493788 1
35348493788 1
35368493788 1
35388493788 1
35408493808 1
35428493788 1
35448493788 1
35468493788 1
35488493788 1
35508493788 1
35528493788 1
35548493788 1
35568493788 1
35588493790 1
35608493790 1
35628493790 1
35648493790 1
35668493790 1
35688493790 1
35708493790 1
35728493790 1
35748493790 1
35768493790 1
35788493805 1
35808493805 1
35828493785 1
35848493785 1
35868493785 1
35888493785 1
35908493785 1
35928493785 1
35948493785 1
35968493785 1
35988493787 1
36008493806 1
36028493787 1
36048493787 1
36068493787 1
36088493787 1
36108493787 1
36128493787 1
36148493787 1
36168493787 1
36188493787 1
36208493787 1
36228493852 1
36248493806 1
36268493787 1
36288493806 1
36308493787 1
36328493806 1
36348493806 1
36368493787 1
36388493788 1
36408493808 1
36428493788 1
36448493788 1
36468493788 1
36488493808 1
36508493788 1
36528493788 1
36548493788 1
36568493788 1
36588493787 1
36608493806 1
36628493787 1
36648493806 1
36668493787 1
36688493787 1
36708493787 1
36728493787 1
36748493806 1
36768493833 1
36788685707 1
36808681308 1
36828681308 1
36848681354 1
36868681354 1
36888681354 1
36908681289 1
36928681334 1
36948681308 1
36968681308 1
36988681308 1
37008681288 1
37028681354 1
37048681308 1
37068681288 1
37088681308 1
37108681308 1
37128681308 1
37148681308 1
37168681288 1
37188681309 1
37208681375 0
37228681309 1
37248681309 1
37268681310 0
37288681290 0
37308681309 0
37328681290 0
37348681309 1
37368681290 1
37388681287 1
37408681287 1
37428681287 1
37448681307 1
37468681306 0
37488681287 0
37508681287 1
37528681287 0
37548681287 1
37568681287 1
37588681288 1
37608681288 1
37628681289 0
37648681288 0
37668681288 1
37688681289 1
37708681288 1
37728681308 1
37748681308 1
37768681308 1
37788681288 1
37808681328 1
37828681288 1
37848681288 1
37868681308 1
37888681288 1
37908681288 1
37928681289 1
37948681288 1
37968681288 1
37988681310 1
38008681309 1
38028681290 1
38048681290 1
38068681290 1
38088681290 1
38108681290 1
38128681290 1
38148681290 1
38168681290 1
38188681288 1
38208681288 1
38228681289 1
38248681308 1
38268681308 1
38288681289 1
38308681288 1
38328681288 1
38348681289 1
38368681288 1
38388681290 1
38408681310 1
38428681290 1
38448681290 1
38468681290 1
38488681290 1
38508681290 1
38528681290 1
38548681290 1
38568681290 1
38588681292 1
38608681291 1
38628681291 1
38648681292 1
38668681291 1
38688681311 1
38708681292 1
38728681291 1
38748681291 1
38768681292 1
38788817951 1
38808821938 1
38828821938 1
38848821938 1
38868821918 1
38888821918 1
38908821938 1
38928821918 1
38948821918 1
38968821918 1
38988821957 1
39008821950 1
39028821930 1
39048821976 1
39068821930 1
39088821930 1
39108821930 0
39128821930 0
39148821930 0
39168821930 0
39188821912 0
39208821932 0
39228821932 0
39248821912 0
39268821912 0
39288821912 0
39308821932 0
39328821912 0
39348821932 0
39368821912 0
39388821912 0
39408821912 0
39428821912 0
39448821958 0
39468821912 0
39488821912 0
39508821912 0
39528821912 0
39548821912 0
39568821932 0
39588821914 0
39608821933 0
39628821933 0
39648821914 0
39668821914 0
39688821914 0
39708821914 0
39728821914 0
39748821914 0
39768821914 0
39788821912 0
39808821912 0
39828821912 0
39848821912 0
39868821912 0
39888821912 0
39908821912 0
39928821912 0
39948821912 0
39968821912 0
39988821933 0
40008821914 0
40028821914 0
40048821914 0
40068821914 0
40088821914 0
40108821914 0
40128821914 0
40148821933 0
40168821914 0
40188821914 0
40208821933 0
40228821914 0
40248821914 0
40268821914 0
40288821914 0
40308821914 0
40328821914 0
40348821914 0
40368821914 0
40388821915 0
40408821915 0
40428821915 0
40448821915 0
40468821915 0
40488821915 0
40508821915 0
40528821915 0
40548821915 0
40568821915 0
40588821911 0
40608821911 0
40628821911 0
40648821911 0
40668821911 0
40688821911 0
40708821911 0
40728821911 0
40748821911 0
40768821930 0
40788821912 0
40808821932 0
40828821912 0
40848821912 0
40868821912 0
40888821912 0
40908821912 0
40928821912 0
40948821912 1
40968821912 0
40988821912 0
41008821912 0
41028821912 0
41048821912 1
41068821912 1
41088821912 1
41108821912 1
41128821912 1
41148821912 1
41168821912 1
41188821930 1
41208821979 1
41228821933 1
41248821914 1
41268821933 1
41288821960 1
41308821933 1
41328821979 0
41348821933 0
41368821914 0
41388821932 0
41408821932 0
41428821932 0
41448821932 0
41468821912 0
41488821912 0
41508821912 0
41528821912 0
41548821912 0
41568821932 0
41588821933 0
41608821914 0
41628821914 0
41648821914 0
41668821914 0
41688821914 0
41708821914 0
41728821914 0
41748821914 0
41768821914 0
41788821914 0
41808821914 0
41828821914 0
41848821933 0
41868821914 0
41888821914 0
41908821914 0
41928821914 0
41948821914 0
41968821914 0
41988821915 0
42008821935 0
42028821915 0
42048821915 0
42068821915 0
42088821915 0
42108821915 0
42128821915 0
42148821915 0
42168821915 0
42188821911 0
42208821911 0
42228821930 0
42248821911 0
42268821911 0
42288821911 0
42308821911 0
42328821911 0
42348821911 0
42368821930 0
42388821912 0
42408821912 0
42428821912 0
42448821912 0
42468821912 0
42488821912 0
42508821912 0
42528821912 0
42548821912 0
42568821912 0
42588821914 0
42608821933 0
42628821914 0
42648821914 0
42668821914 0
42688821914 0
42708821914 0
42728821914 0
42748821914 0
42768821914 0
42788821915 0
42808821915 0
42828821915 0
42848821915 0
42868821915 0
42888821915 0
42908821915 0
42928821915 0
42948821915 0
42968821915 0
42988821914 0
43008821914 0
43028821914 0
43048821914 0
43068821914 0
43088821914 0
43108821914 0
43128821914 0
43148821933 0
43168821914 0
43188821915 0
43208821935 0
43228821915 0
43248821915 0
43268821915 0
43288821915 0
43308821915 0
43328821915 0
43348821915 0
43368821915 0
43388821915 0
43408821915 0
43428821931 0
43448821913 0
43468821913 0
43488821913 0
43508821913 0
43528821913 0
43548821913 0
43568821913 0
43588821915 0
43608821915 0
43628821915 0
43648821915 0
43668821915 0
43688821915 1
43708821915 1
43728821915 1
43748821915 1
43768821915 1
43788821912 1
43808821931 1
43828821912 1
43848821912 1
43868821912 1
43888821912 1
43908821912 1
43928821933 0
43948821933 0
43968821933 0
43988821935 0
44008821915 0
44028821935 0
44048821935 0
44068821915 0
44088821915 0
44108821915 0
44128821915 0
44148821915 0
44168821935 0
44188821935 0
44208821915 0
44228821915 0
44248821915 0
44268821915 0
44288821915 0
44308821915 0
44328821915 0
44348821935 0
44368821915 0
44388821917 0
44408821936 0
44428821917 0
44448821936 0
44468821917 0
44488821917 0
44508821917 0
44528821917 0
44548821917 0
44568821917 0
44588821915 0
44608821915 0
44628821915 0
44648821915 0
44668821915 0
44688821915 0
44708821915 0
44728821935 0
44748821915 0
44768821915 0
44788821917 0
44808821917 0
44828821917 0
44848821917 0
44868821917 0
44888821917 0
44908821917 0
44928821917 0
44948821917 0
44968821936 0
44988821917 0
45008821936 0
45028821917 0
45048821917 0
45068821917 0
45088821917 0
45108821917 0
45128821917 0
45148821917 0
45168821917 0
45188821918 0
45208821918 0
45228821918 0
45248821918 0
45268821918 0
45288821918 0
45308821918 0
45328821918 0
45348821918 0
45368821918 0
45388821912 0
45408821912 0
45428821912 0
45448821912 0
45468821912 0
45488821912 0
45508821912 0
45528821932 0
45548821912 0
45568821912 0
45588821914 0
45608821933 0
45628821914 0
45648821914 0
45668821914 0
45688821914 0
45708821914 0
45728821914 0
45748821914 0
45768821914 0
45788821914 0
45808821914 0
45828821914 0
45848821914 0
45868821914 0
45888821914 0
45908821914 0
45928821914 0
45948821914 0
45968821914 0
45988821915 0
46008821931 0
46028821913 0
46048821913 0
46068821913 0
46088821913 0
46108821913 0
46128821913 0
46148821913 0
46168821913 0
46188821912 0
46208821931 0
46228821912 1
46248821912 1
46268821912 0
46288821912 0
46308821912 0
46328821912 0
46348821912 1
46368821912 1
46388821914 1
46408821914 1
46428821914 1
46448821914 1
46468821914 1
46488821914 1
46508821914 1
46528821914 1
46548821914 1
46568821914 1
46588821915 1
46608821915 1
46628821915 1
46648821915 1
46668821915 1
46688821915 1
46708821915 1
46728821915 0
46748821936 0
46768821936 0
46788821918 0
46808821957 0
46828821918 0
46848821938 0
46868821938 0
46888821918 0
46908821918 0
46928821918 0
46948821918 0
46968821918 0
46988821935 0
47008821935 0
47028821915 0
47048821915 0
47068821915 0
47088821915 0
47108821915 0
47128821915 0
47148821915 0
47168821915 0
47188821936 0
47208821917 0
47228821917 0
47248821917 0
47268821936 0
47288821917 0
47308821917 0
47328821917 0
47348821917 0
47368821917 0
47388821917 0
47408821936 0
47428821917 0
47448821917 0
47468821917 0
47488821917 0
47508821917 0
47528821917 0
47548821917 0
47568821917 0
47588821918 0
47608821938 0
47628821918 0
47648821918 0
47668821918 0
47688821918 0
47708821918 0
47728821918 0
47748821918 0
47768821918 0
47788821936 0
47808821917 0
47828821917 0
47848821917 0
47868821917 0
47888821917 0
47908821917 0
47928821917 0
47948821917 0
47968821917 0
47988821918 0
48008821938 0
48028821918 0
48048821918 0
48068821918 0
48088821918 0
48108821918 0
48128821918 0
48148821918 0
48168821918 0
48188821918 0
48208821918 0
48228821918 0
48248821918 0
48268821918 0
48288821918 0
48308821918 0
48328821918 0
48348821918 0
48368821918 0
48388821920 0
48408821920 0
48428821920 0
48448821920 0
48468821920 0
48488821920 0
48508821920 0
48528821920 0
48548821920 0
48568821920 0
48588821912 0
48608821932 0
48628821912 0
48648821912 0
48668821912 0
48688821932 0
48708821912 0
48728821912 0
48748821912 0
48768821912 0
48788821914 0
48808821914 0
48828821930 0
48848821912 1
48868821912 0
48888821912 0
48908821912 0
48928821912 0
48948821912 1
48968821912 1
48988821912 1
49008821912 1
49028821912 1
49048821912 1
49068821912 1
49088821912 0
49108821912 1
49128821912 1
49148821912 1
49168821912 1
49188821914 1
49208821933 1
49228821914 0
49248821914 1
49268821914 1
49288821914 1
49308821914 1
49328821914 0
49348821981 0
49368821935 0
49388821914 1
49408821933 1
49428821914 1
49448821933 1
49468821933 1
49488821914 1
49508821914 1
49528821914 1
49548821933 1
49568821914 1
49588821915 1
49608821935 1
49628821915 1
49648821915 1
49668821915 1
49688821915 1
49708821915 1
49728821915 1
49748821915 1
49768821915 1
49788821915 1
49808821935 1
49828821915 1
49848821915 1
49868821935 1
49888821915 1
49908821915 1
49928821915 1
49948821915 1
49968821915 1
49988821917 1
50008821917 1
50028821917 1
50048821917 1
50068821917 1
50088821917 1
50108821917 1
50128821936 1
50148821917 1
50168821917 1
50188821914 1
50208821914 1
50228821914 1
50248821914 1
50268821914 1
50288821914 1
50308821914 1
50328821914 1
50348821914 1
50368821914 1
50388821935 1
50408821935 1
50428821915 1
50448821915 1
50468821915 1
50488821915 1
50508821915 1
50528821915 1
50548821915 1
50568821915 1
50588821917 1
50608821917 1
50628821917 1
50648821917 1
50668821917 1
50688821917 1
50708821917 1
50728821917 1
50748821917 1
50768821917 1
50788821918 1
50808821918 1
50828821918 1
50848821918 1
50868821918 1
50888821918 1
50908821918 1
50928821918 1
50948821964 1
50968821938 1
50988821936 1
51008821956 1
51028821917 1
51048821936 1
51068821936 1
51088821917 1
51108821917 1
51128821936 1
51148821936 1
51168821936 1
51188821938 1
51208821918 1
51228821938 1
51248821938 1
51268821918 1
51288821918 1
51308821918 1
51328821918 1
51348821918 1
51368821938 1
51388821918 1
51408821964 1
51428821938 1
51448821938 1
51468821984 1
51488821938 1
51508821938 1
51528821938 1
51548821918 1
51568821938 0
51588821939 1
51608821959 1
51628821939 1
51648821920 1
51668961563 1
51688962564 1
51708962545 1
51728962544 1
51748962544 1
51768962564 1
51788962534 1
51808962553 1
51828962534 1
51848962534 1
51868962534 1
51888962534 1
51908962534 1
51928962534 1
51948962534 1
51968962534 1
51988962535 1
52008962536 1
52028962535 1
52048962535 1
52068962555 1
52088962535 1
52108962535 1
52128962536 1
52148962535 1
52168962535 1
52188962536 1
52208962555 1
52228962535 1
52248962536 1
52268962535 1
52288962535 1
52308962536 1
52328962535 1
52348962535 1
52368962536 1
52388962537 1
52408962537 1
52428962537 1
52448962537 1
52468962537 1
52488962557 1
52508962537 1
52528962537 1
52548962537 1
52568962537 1
52588962535 1
52608962555 1
52628962535 1
52648962535 1
52668962536 1
52688962535 1
52708962535 1
52728962536 1
52748962535 1
52768962535 1
52788962537 1
52808962556 1
52828962537 1
52848962537 1
52868962537 1
52888962537 1
52908962537 1
52928962537 1
52948962537 1
52968962537 1
52988962537 1
53008962537 1
53028962603 1
53049156555 1
53069165727 1
53089168360 1
53109181306 1
53129181287 1
53149181306 1
53169181306 1
53189181288 1
53209181334 1
53229181308 1
53249181308 1
53269181308 1
53289181288 1
53309181308 1
53329181308 1
53349181288 1
53369181288 1
53389181285 1
53409181305 1
53429181305 1
53449181305 1
53469181305 1
53489181305 1
53509181305 1
53529181285 1
53549181305 1
53569181305 1
53589249124 0
53609243806 0
53629243787 1
53649243806 1
53669243787 1
53689243806 1
53709243806 1
53729243787 1
53749243787 1
53769243787 1
53789243787 1
53809243787 1
53829243806 1
53849243806 1
53869243787 1
53889243787 1
53909243787 1
53929243787 1
53949243787 1
53969243787 1
53989243808 1
54009243808 1
54029243788 1
54049243788 1
54069243788 1
54089243788 1
54109243808 1
54129243788 1
54149243788 1
54169243788 1
54189243787 1
54209243787 1
54229243787 1
54249243787 1
54269243787 1
54289243787 1
54309243787 1
54329243787 1
54349243787 1
54369243787 1
54389243788 1
54409243808 1
54429243788 1
54449243788 1
54469243788 1
54489243788 1
54509243788 1
54529243788 1
54549243788 1
54569243788 1
54589243790 1
54609243809 1
54629243809 1
54649243790 1
54669243790 1
54689243790 1
54709243790 1
54729243790 1
54749243790 1
54769243790 1
54789243791 1
54809243791 1
54829243791 1
54849243837 1
54869243811 1
54889243811 1
54909243811 1
54929243791 1
54949243791 1
54969243811 1
54989243787 1
55009243787 1
55029243787 1
55049243787 1
55069243787 1
55089243806 1
55109243806 1
55129243787 1
55149243787 1
55169243787 1
55189243788 1
55209243827 1
55229243808 1
55249243808 1
55269243788 1
55289243788 1
55309243808 1
55329243808 1
55349243788 1
55369243788 1
55389243788 1
55409243788 1
55429243808 1
55449243808 1
55469243788 1
55489243788 1
55509243788 1
55529243788 1
55549243788 1
55569243788 1
55589243790 1
55609243790 1
55629243790 1
55649243790 1
55669243809 1
55689243790 1
55709243809 0
55729243809 0
55749243809 0
55769243809 0
55789243788 0
55809243827 0
55829243808 0
55849243788 0
55869243788 0
55889243788 0
55909243788 0
55929243788 0
55949243808 0
55969243788 0
55989243790 0
56009243790 0
56029243790 0
56049243790 0
56069243790 0
56089243790 0
56109243809 0
56129243790 0
56149243790 0
56169243790 0
56189243790 0
56209243809 0
56229243790 0
56249243790 1
56269243790 0
56289243790 0
56309243790 0
56329243790 0
56349243790 1
56369243790 1
56389243791 1
56409243811 1
56429243791 1
56449243791 0
56469243791 1
56489243811 0
56509243811 0
56529243811 0
56549243811 0
56569243791 0
56589243806 0
56609243806 0
56629243787 0
56649243787 0
56669243787 0
56689243787 0
56709243806 0
56729243787 0
56749243806 0
56769243787 0
56789243788 0
56809243788 0
56829243788 0
56849243788 0
56869243788 0
56889243788 0
56909243788 0
56929243808 0
56949243788 0
56969243788 0
56989243788 0
57009243827 0
57029243788 0
57049243788 0
57069243788 0
57089243788 0
57109243788 0
57129243788 0
57149243788 0
57169243788 0
57189243790 0
57209243790 0
57229243790 0
57249243790 0
57269243790 0
57289243790 0
57309243790 0
57329243790 0
57349243790 0
57369243790 0
57389243788 0
57409243788 0
57429243788 0
57449243808 0
57469243788 0
57489243788 0
57509243788 0
57529243808 0
57549243788 0
57569243788 0
57589243790 0
57609243809 0
57629243790 0
57649243790 0
57669243790 0
57689243790 0
57709243790 0
57729243790 0
57749243790 0
57769243790 0
57789243790 0
57809243790 0
57829243790 0
57849243790 0
57869243790 0
57889243790 0
57909243790 0
57929243790 0
57949243790 0
57969243790 0
57989243791 0
58009243837 0
58029243791 0
58049243791 0
58069243791 0
58089243791 0
58109243791 0
58129243791 0
58149243791 0
58169243791 0
58189243785 0
58209243805 0
58229243785 0
58249243785 0
58269243785 0
58289243785 0
58309243785 0
58329243785 0
58349243785 0
58369243785 0
58389243787 0
58409243787 0
58429243787 0
58449243787 0
58469243787 0
58489243787 0
58509243787 0
58529243806 0
58549243787 0
58569243803 0
58589243786 0
58609243786 0
58629243786 0
58649243786 0
58669243786 0
58689243786 0
58709243786 0
58729243786 0
58749243786 0
58769243786 0
58789243787 0
58809243807 0
58829243787 0
58849243787 0
58869243787 0
58889243787 0
58909243787 0
58929243787 0
58949243787 0
58969243787 0
58989243786 1
59009243786 1
59029243786 1
59049243786 1
59069243786 1
59089243786 1
59109243786 1
59129243786 1
59149243786 1
59169243786 1
59189243787 1
59209243787 1
59229243787 1
59249243787 1
59269243787 1
59289243787 1
59309243788 1
59329243788 1
59349243788 1
59369243788 1
59389243809 0
59409243829 0
59429243809 0
59449243809 0
59469243790 0
59489243790 0
59509243809 0
59529243790 0
59549243790 0
59569243790 0
59589243791 0
59609243811 0
59629243811 0
59649243791 0
59669243791 0
59689243791 0
59709243791 0
59729243791 0
59749243791 0
59769243791 0
59789243788 0
59809243788 0
59829243788 0
59849243808 0
59869243788 0
59889243788 0
59909243808 0
59929243788 0
59949243788 0
59969243788 0
59989243790 0
60009243809 0
60029243790 0
60049243790 1
60069243790 1
60089243790 1
60109243790 1
60129243790 0
60149243790 1
60169243790 1
60189243790 1
60209243790 1
60229243790 1
60249243790 1
60269243790 1
60289243790 1
60309243790 1
60329243809 0
60349243809 0
60369243809 0
60389243791 0
60409243791 0
60429243811 0
60449243811 0
60469243791 0
60489243791 0
60509243791 0
60529243791 0
60549243811 0
60569243811 0
60589243791 0
60609243811 0
60629243791 0
60649243791 0
60669243791 0
60689243791 0
60709243791 0
60729243811 0
60749243791 0
60769243791 0
60789243793 0
60809243793 0
60829243812 0
60849243793 0
60869243793 0
60889243793 0
60909243793 0
60929243793 0
60949243793 0
60969243793 0
60989243793 0
61009243793 0
61029243793 0
61049243793 0
61069243793 0
61089243793 0
61109243793 0
61129243793 0
61149243793 0
61169243793 0
61189243794 0
61209243814 0
61229243794 0
61249243794 0
61269243794 0
61289243814 0
61309243794 0
61329243794 0
61349243794 0
61369243811 0
61389243788 0
61409243788 0
61429243788 0
61449243788 0
61469243788 0
61489243788 0
61509243788 0
61529243788 0
61549243788 0
61569243788 0
61589243790 0
61609243790 0
61629243790 0
61649243790 0
61669243790 0
61689243790 0
61709243790 0
61729243790 0
61749243790 0
61769243790 0
61789243790 0
61809243809 0
61829243790 0
61849243790 0
61869243790 0
61889243790 0
61909243790 0
61929243790 0
61949243790 0
61969243790 0
61989243791 0
62009243791 0
62029243791 0
62049243791 0
62069243791 0
62089243791 0
62109243791 0
62129243791 0
62149243791 0
62169243791 0
62189243790 0
62209243790 0
62229243790 0
62249243790 0
62269243790 0
62289243790 0
62309243790 0
62329243790 0
62349243790 0
62369243790 0
62389243812 0
62409243828 0
62429243790 0
62449243790 0
62469243790 0
62489243790 0
62509243837 0
62529243790 0
62549243790 0
62569243790 0
62589243792 0
62609243792 0
62629243792 0
62649243792 0
62669243792 0
62689243792 0
62709243792 0
62729243792 0
62749243792 0
62769243792 0
62789243793 0
62809243793 0
62829243793 0
62849243793 0
62869243793 0
62889243793 0
62909243793 0
62929243793 0
62949243793 0
62969243793 0
62989243791 0
63009243811 0
63029243791 0
63049243791 0
63069243791 0
63089243791 0
63109243791 0
63129243791 0
63149243791 0
63169243791 0
63189243793 1
63209243793 1
63229243793 1
63249243793 1
63269243793 1
63289243793 1
63309243793 1
63329243793 1
63349243793 1
63369243793 1
63389243793 1
63409243793 1
63429243794 1
63449243794 1
63469243794 1
63489243794 1
63509243794 1
63529243794 1
63549243794 1
63569243794 1
63589243796 1
63609243881 0
63629243815 0
63649243815 0
63669243815 0
63689243796 0
63709243815 0
63729243815 0
63749243796 0
63769243796 0
63789243794 0
63809243794 0
63829243794 0
63849243814 0
63869243814 0
63889243794 0
63909243794 0
63929243794 0
63949243794 0
63969243794 0
63989243796 0
64009243796 0
64029243796 0
64049243796 0
64069243815 0
64089243796 0
64109243796 0
64129243815 0
64149243796 0
64169243796 0
64189243796 0
64209243815 0
64229243796 0
64249243796 0
64269243796 1
64289243796 1
64309243796 1
64329243796 1
64349243796 1
64369243796 1
64389243797 0
64409243797 1
64429243797 1
64449243797 1
64469243797 1
64489243797 0
64509243797 1
64529243797 1
64549243797 1
64569243797 1
64589243784 1
64609243784 1
64629243803 1
64649243849 1
64669243803 0
64689243784 1
64709243803 1
64729243784 1
64749243803 1
64769243803 1


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-node17-pp-rep4-istPP.txt <==
9317850 1
3092791533 1
3092791534 16
3102792441 16
3102792442 2
3871028708 2
3871028709 1
3930792521 1
3930792522 5
3937572135 5
3937572136 3
4630842725 3
4630842726 4
5692792577 4
5692792578 5
6612793947 5
6612793948 3
6630968743 3
6630968744 2
6652792301 2
6652792302 4
6674792581 4
6674792582 1
6696793551 1
6696793552 6
7432792989 6
7432792990 5
7470794210 5
7470794211 4
7486328223 4
7486328224 7
8312793736 7
8312793737 6
8330793031 6
8330793032 0
8335002042 0
8335002043 8
9394793974 8
9394793975 7
9414795445 7
9414795446 5
9436859081 5
9436859082 9
9509832483 9
9509832484 11
12030796484 11
12030796485 9
12049066206 9
12049066207 10
12060796703 10
12060796704 6
12078852476 6
12078852477 8
12092798601 8
12092798602 11
12132796446 11
12132796447 7
12173049822 7
12173049823 11
12226832743 11
12226832744 13
14192795400 13
14192795401 12
14209005129 12
14209005130 13
14413835906 13
14413835907 15
15751039405 15
15751039406 14
15762798838 14
15762798839 15
16072794986 15
16072794987 0
16078796214 0
16078796215 15
16207322153 15
16207322154 2
19352793383 2
19352793384 1
19392796191 1
19392796192 3
20152793841 3
20152793842 2
20274795849 2
20274795850 0
20282793738 0
20282793739 3
20316796781 3
20316796782 4
21212794041 4
21212794042 2
21270935458 2
21270935459 0
21868053451 0
21868053452 3
21926804806 3
21926804807 0
22086581141 0
22086581142 4
22112794304 4
22112794305 16
22174935388 16
22174935389 0
22781077769 0
22781077770 15
22838807662 15
22838807663 0
22938825682 0
22938825683 5
22974796698 5
22974796699 4
23034807756 4
23034807757 0
24323075576 0
24323075577 6
24344794874 6
24344794875 13
24398806994 13
24398806995 0
24426806578 0
24426806579 9
25834794603 9
25834794604 8
25856794895 8
25856794896 7
25882795038 7
25882795039 11
27532795408 11
27532795409 13
29694798516 13
29694798517 15
31414795364 15
31414795365 2
34752937782 2
34752937783 1
34812904109 1
34812904110 0
36217056034 0
36217056035 2
36278803903 2
36278803904 0
36766323262 0
36766323263 16
36818804187 16
36818804188 0
36830057389 0
36830057390 15
36887032685 15
36887032686 0
36924807473 0
36924807474 3
36979046590 3
36979046591 0
37020305181 0
37020305182 13
37074798012 13
37074798013 4
37132805094 4
37132805095 0
37208306740 0
37208306741 5
37734797292 5
37734797293 14
37792815070 14
37792815071 0
38778555533 0
38778555534 6
38836805300 6
38836805301 0
38985556536 0
38985556537 5
39038810389 5
39038810390 0
39048807457 0
39048807458 11
39094794977 11
39094794978 9
41194794550 9
41194794551 7
41254858847 7
41254858848 0
41284810811 0
41284810812 8
41322925981 8
41322925982 12
43916578697 12
43916578698 15
46734797770 15
46734797771 0
46736796908 0
46736796909 15
46736829899 15
46736829900 1
49334793149 1
49334793150 0
49340793493 0
49340793494 1
50620803618 1
50620803619 0
50945552995 0
50945552996 2
50999059854 2
50999059855 0
51112073487 0
51112073488 15
51172845043 15
51172845044 0
51407823739 0
51407823740 16
51458804187 16
51458804188 0
51465306242 0
51465306243 3
51518804791 3
51518804792 0
51552302462 0
51552302463 4
52818807654 4
52818807655 0
53011827820 0
53011827821 12
53038795947 12
53038795948 13
53096807009 13
53096807010 0
53205806627 0
53205806628 14
53258807935 14
53258807936 0
53433573645 0
53433573646 5
53492804471 5
53492804472 0
53579554765 0
53579554766 6
53636805285 6
53636805286 0
54845058080 0
54845058081 11
54900809031 11
54900809032 0
55191056123 0
55191056124 7
55252805930 7
55252805931 0
55692808924 0
55692808925 9
56476795016 9
56476795017 12
59374795871 12
59374795872 13
60311570084 13
60311570085 16
63596793441 16
63596793442 0
63602892178 0
63602892179 1
64636793178 1
64636793179 0
64642891063 0
64642891064 1
64795178961 1


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-node17-dataLoss-rep4-istDataLoss.txt <==
603042356 0
623042187 0
643042168 0
663042168 0
683042187 0
703042168 0
723042168 0
743042187 0
763042168 0
783042580 0
803042580 0
823042580 0
843042580 0
863042580 0
883042599 0
903042599 0
923042580 0
943042580 0
963042580 0
983042580 0
1003042580 0
1023042599 0
1043042580 0
1063042599 0
1083042580 0
1103042580 0
1123042580 0
1143042599 0
1163042580 0
1183042581 0
1203042582 0
1223042601 0
1243042601 0
1263042581 0
1283042581 0
1303042581 0
1323042581 0
1343042581 0
1363042581 0
1383042580 0
1403042580 0
1423042599 0
1443042580 0
1463042580 0
1483042599 0
1503042580 0
1523042580 0
1543042580 0
1563042580 0
1583042581 0
1603042581 0
1623042601 0
1643042581 0
1663042581 0
1683042581 0
1703042601 0
1723042581 0
1743042581 0
1763042601 0
1783042581 0
1803042581 0
1823042601 0
1843042647 0
1863042647 0
1883042627 0
1903042581 0
1923042581 0
1943042581 0
1963042601 0
1983042583 0
2003042583 0
2023042583 0
2043042583 0
2063042583 0
2083042602 0
2103042598 0
2123042580 0
2143042580 0
2163042580 0
2183042597 0
2203042578 0
2223042578 0
2243042578 0
2263042598 0
2283042578 0
2303042578 0
2323042578 0
2343042578 0
2363042598 0
2383042580 0
2403042580 0
2423042599 0
2443042580 0
2463042580 0
2483042599 0
2503042580 0
2523042580 0
2543042580 0
2563042580 0
2583042992 0
2603042992 0
2623043011 0
2643042992 0
2663042992 0
2683042992 0
2703042992 0
2723042992 0
2743043011 0
2763042992 0
2783042993 0
2803043013 0
2823042993 0
2843042993 0
2863042993 0
2883042993 0
2903042993 0
2923043013 1
2943042993 0
2963042993 0
2983042992 0
3003042992 0
3023043031 0
3043043013 0
3063043013 0
3083043013 0
3103043013 0
3123042993 0
3143043013 0
3163043032 0
3183042995 0
3203042995 0
3223042995 0
3243042995 0
3263043014 0
3283043034 0
3303042995 0
3323042995 0
3343042995 0
3363042995 0
3383042995 0
3403042995 0
3423042995 0
3443043014 0
3463042995 0
3483042995 0
3503042995 0
3523043014 0
3543043015 0
3563189254 0
3583183621 0
3603185150 0
3623183640 0
3643183621 0
3663185130 0
3683183621 0
3703183621 0
3723185230 1
3743183687 1
3763183640 1
3783185145 0
3803183636 0
3823183636 0
3843185145 0
3863183636 0
3883183636 0
3903185145 0
3923183636 0
3943183616 0
3963185141 0
3983183618 0
4003183637 0
4023185162 0
4043183618 0
4063183618 0
4083185143 0
4103183637 0
4123183618 0
4143185143 0
4163183618 0
4183183637 0
4203185127 0
4223183637 0
4243183637 0
4263185127 0
4283183618 0
4303183637 0
4323185127 0
4343183637 0
4363183618 0
4383185113 0
4403183619 0
4423183639 0
4443185113 0
4463183619 0
4483183619 0
4503185113 0
4523183619 0
4543183619 0
4563185148 0
4583183618 0
4603183618 0
4623185146 0
4643183618 0
4663183618 0
4683185146 0
4703183618 0
4723183618 0
4743185289 0
4763183618 0
4783183639 0
4803185291 0
4823183658 0
4843183619 0
4863185290 0
4883183619 0
4903183639 0
4923185290 0
4943183619 0
4963183619 0
4983185275 0
5003183619 0
5023183619 0
5043185315 0
5063183665 0
5083183619 0
5103185263 0
5123183619 0
5143183685 0
5163185268 0
5183183621 0
5203183621 0
5223185244 0
5243183621 0
5263183621 0
5283185244 0
5303183686 0
5323183621 0
5343185264 0
5363183621 0
5383183618 0
5403185249 0
5423183637 0
5443183618 0
5463185229 0
5483183637 0
5503183664 0
5523185229 0
5543183618 0
5563183618 0
5583185231 0
5603183619 0
5623183619 0
5643185231 0
5663183639 1
5683183619 1
5703185250 1
5723183619 1
5743183658 0
5763185235 0
5783183639 0
5803183639 0
5823185250 0
5843183639 0
5863183639 0
5883185391 0
5903183619 0
5923183619 0
5943185391 0
5963183639 0
5983183660 0
6003185393 0
6023183640 0
6043183621 0
6063185393 0
6083183621 0
6103183640 0
6123185412 0
6143183621 0
6163183621 0
6183185391 0
6203183619 0
6223183639 0
6243185391 0
6263183639 0
6283183619 0
6303185411 0
6323183619 0
6343183619 0
6363185391 0
6383183640 0
6403183621 0
6423185393 0
6443183621 0
6463183621 0
6483185412 0
6503183621 0
6523183621 0
6543185393 0
6563183640 0
6583183622 0
6603185395 0
6623183642 0
6643183642 0
6663185394 0
6683183622 0
6703183642 0
6723185394 0
6743183622 0
6763183622 0
6783185415 0
6803183624 0
6823183624 0
6843185380 0
6863183624 0
6883183643 0
6903185380 0
6923183624 0
6943183624 0
6963185380 0
6983183637 0
7003183618 0
7023185358 0
7043183618 0
7063183618 0
7083185378 0
7103183618 0
7123183618 0
7143185358 0
7163183637 0
7183183619 0
7203185344 0
7223183639 0
7243183619 0
7263185344 0
7283183619 0
7303183619 0
7323185363 0
7343183619 0
7363183619 0
7383185344 0
7403183619 0
7423183619 1
7443185363 1
7463183639 0
7483183639 0
7503185738 0
7523183639 0
7543183619 0
7563366853 0
7583371140 0
7603371121 0
7623373171 0
7643371140 0
7663371121 0
7683373152 0
7703371140 0
7723371121 0
7743373152 0
7763371121 0
7783371139 0
7803373151 0
7823371139 0
7843371119 0
7863373170 0
7883371119 0
7903371139 0
7923373150 0
7943371119 0
7963371119 0
7983373288 0
8003371121 0
8023371121 0
8043373140 0
8063371121 0
8083371121 0
8103373160 0
8123371121 0
8143371121 0
8163373140 0
8183371121 0
8203371121 0
8223373140 1
8243371121 0
8263371160 0
8283373160 0
8303371121 0
8323371160 0
8343373302 0
8363371121 0
8383371142 0
8403373304 0
8423371142 0
8443371122 0
8463373323 0
8483371122 0
8503371142 0
8523373323 0
8543371122 0
8563371122 0
8583373299 0
8603371118 0
8623371137 0
8643373283 0
8663371118 0
8683371118 0
8703373303 0
8723371118 0
8743371138 0
8763373283 0
8783371139 0
8803371119 0
8823373285 0
8843371119 0
8863371119 0
8883373285 0
8903371139 0
8923371119 0
8943373273 0
8963371119 0
8983371139 0
9003373274 0
9023371139 0
9043371139 0
9063373273 0
9083371119 0
9103371119 0
9123373293 0
9143371119 0
9163371119 0
9183373275 0
9203371121 0
9223371140 0
9243373275 0
9263371121 0
9283371121 0
9303373294 0
9323371121 0
9343371140 0
9363373275 1
9383371139 0
9403371158 0
9423373294 0
9443371139 0
9463371139 0
9483373419 0
9503371139 0
9523371119 0
9543373419 0
9563371185 0
9583371140 0
9603373421 0
9623371160 0
9643371140 0
9663373440 0
9683371140 0
9703371121 0
9723373420 0
9743371121 0
9763371121 0
9783373440 0
9803371121 0
9823371160 0
9843563808 0
9863574246 0
9883574246 0
9903574246 0
9923574246 0
9943574246 0
9963574246 0
9983574247 0
10003574286 0
10023574247 0
10043574247 0
10063574247 0
10083574286 0
10103574247 0
10123574247 0
10143574247 0
10163574247 0
10183574243 0
10203574243 0
10223574282 0
10243574243 0
10263574243 0
10283574243 0
10303574243 0
10323574243 0
10343574262 0
10363574243 0
10383574244 0
10403574264 0
10423574244 0
10443574244 0
10463574290 0
10483574283 0
10503574264 0
10523574244 0
10543574264 0
10563574264 0
10583574265 0
10603574265 0
10623574246 0
10643574246 0
10663574246 0
10683574246 0
10703574265 0
10723574265 0
10743574265 0
10763574292 0
10783574247 0
10803574247 0
10823574286 0
10843574247 0
10863574247 0
10883574247 0
10903574247 0
10923574267 0
10943574247 0
10963574247 0
10983574246 0
11003574285 0
11023574246 0
11043574246 0
11063574246 0
11083574246 0
11103574265 0
11123574246 0
11143574246 0
11163574246 0
11183574247 0
11203574267 0
11223574247 0
11243574247 0
11263574267 0
11283574247 0
11303574247 0
11323574247 0
11343574247 0
11363574247 0
11383574247 0
11403574247 0
11423574267 0
11443574267 0
11463574247 0
11483574267 0
11503574247 0
11523574267 0
11543574247 0
11563574247 0
11583574249 0
11603574288 0
11623574268 0
11643574249 0
11663574268 0
11683574288 0
11703574249 0
11723574268 0
11743574249 0
11763574249 0
11783574285 0
11803574246 0
11823574246 0
11843574265 0
11863574246 0
11883574265 0
11903574246 0
11923574246 0
11943574246 0
11963574246 0
11983574267 0
12003574247 0
12023574267 0
12043574247 0
12063574247 0
12083574267 0
12103574332 0
12123574293 0
12143574247 0
12163574247 0
12183574247 0
12203574247 0
12223574247 0
12243574267 0
12263574267 0
12283574267 0
12303574267 0
12323574247 0
12343574267 0
12363574247 0
12383574268 0
12403574249 0
12423574249 0
12443574314 0
12463574249 0
12483574268 0
12503574268 0
12523574249 0
12543574249 0
12563574249 0
12583574247 0
12603574247 0
12623574286 0
12643574267 0
12663574247 0
12683574247 0
12703574247 0
12723574247 0
12743574267 0
12763574267 0
12783574249 0
12803574249 0
12823574249 0
12843574249 0
12863574268 0
12883574249 0
12903574249 0
12923574249 0
12943574249 0
12963574268 0
12983574249 0
13003574249 0
13023574249 0
13043574249 0
13063574249 0
13083574249 0
13103574268 0
13123574249 0
13143574249 0
13163574249 0
13183574250 0
13203574250 0
13223574270 0
13243574250 0
13263574270 0
13283574270 0
13303574270 0
13323574250 0
13343574250 0
13363574270 0
13383574243 0
13403574243 0
13423574243 0
13443574243 0
13463574243 0
13483574243 0
13503574262 0
13523574243 0
13543574243 0
13563574243 0
13583574244 0
13603574264 0
13623574244 0
13643574244 0
13663574244 0
13683574264 0
13703574244 0
13723574244 0
13743574244 0
13763574244 0
13783574244 0
13803574244 0
13823574264 0
13843574244 0
13863574264 0
13883574244 0
13903574244 0
13923574244 0
13943574244 0
13963574290 0
13983574246 0
14003574246 0
14023574265 0
14043574246 0
14063574246 0
14083574246 0
14103574246 0
14123574246 0
14143574246 0
14163574265 0
14183574244 0
14203574244 0
14223574264 0
14243574244 0
14263574244 0
14283574244 0
14303574244 0
14323574264 0
14343574260 0
14363574242 0
14383574243 0
14403574263 0
14423574263 0
14443574243 0
14463574244 0
14483574264 0
14503574244 0
14523574244 0
14543574244 0
14563574244 0
14583574246 0
14603574246 0
14623574292 0
14643574265 0
14663574246 0
14683574246 0
14703574246 0
14723574246 0
14743574246 0
14763574246 0
14783574247 0
14803574267 0
14823838721 1
14843839939 0
14863839893 0
14883839913 0
14903839893 0
14923839874 0
14943839893 0
14963839893 0
14983839871 0
15003839890 0
15023839890 0
15043839871 0
15063839910 0
15083839890 0
15103839871 0
15124062957 0
15144058621 0
15164061303 0
15184058622 0
15204058642 0
15224061288 0
15244058622 0
15264058622 0
15284164164 0
15304167997 0
15324167997 0
15344167997 0
15364168036 0
15384167997 0
15404167997 0
15424167997 0
15444167997 0
15464168017 0
15484167997 0
15504167997 0
15524167997 0
15544167997 0
15564168017 0
15584167999 0
15604168019 0
15624167999 0
15644167999 0
15664167999 0
15684167999 0
15704167999 0
15724167999 0
15744168018 0
15764168018 0
15784167997 0
15804167997 0
15824167997 0
15844167997 0
15864168017 0
15884168017 0
15904167997 0
15924167997 0
15944167997 0
15964167997 0
15984167999 0
16004168018 0
16024167999 0
16044167999 0
16064167999 0
16084167999 0
16104167999 0
16124167999 0
16144168018 0
16164167999 0
16184167999 0
16204175830 0
16224167999 0
16244167999 0
16264395212 0
16284402374 0
16304402374 0
16324402374 0
16344402374 0
16364402374 0
16384402375 0
16404402375 0
16424402375 0
16444402395 0
16464402375 0
16484402375 0
16504402375 0
16524402375 0
16544402375 0
16564402395 0
16584402368 0
16604402368 0
16624402387 0
16644402368 0
16664402368 0
16684402368 0
16704402368 0
16724402368 0
16744402387 0
16764402368 0
16784402369 0
16804402389 0
16824402369 0
16844402389 0
16864402389 0
16884402369 0
16904402369 0
16924402404 0
16944402367 0
16964402367 0
16984402386 0
17004402367 0
17024402367 0
17044402367 0
17064402367 0
17084402386 0
17104402367 0
17124402367 0
17144402367 0
17164402386 0
17184402368 0
17204402368 0
17224402368 0
17244402368 0
17264402368 1
17284402368 1
17304402368 1
17324402388 1
17344402368 1
17364402368 1
17384402389 0
17404402408 0
17424402389 0
17444402389 0
17464402369 0
17484402369 0
17504402408 0
17524402369 0
17544402369 0
17564402389 0
17584402371 0
17604402390 0
17624402390 0
17644402371 0
17664402371 0
17684402390 0
17704402371 0
17724402371 0
17744402390 0
17764402371 0
17784402371 0
17804402371 0
17824402371 0
17844402390 0
17864402371 0
17884402371 0
17904402410 0
17924402371 0
17944402371 0
17964402371 0
17984402372 0
18004402411 0
18024402372 0
18044402372 0
18064402372 0
18084402372 0
18104402372 0
18124402372 0
18144402372 0
18164402392 0
18184402369 0
18204402369 0
18224402369 0
18244402369 0
18264402389 0
18284402389 0
18304402369 0
18324402369 0
18344402389 0
18364402369 0
18384402371 0
18404402371 0
18424402390 0
18444402371 0
18464402390 0
18484402371 0
18504402371 0
18524402371 0
18544402371 0
18564402390 0
18584402372 0
18604402392 0
18624402372 0
18644402372 0
18664402372 0
18684402392 0
18704402372 0
18724402372 0
18744402372 0
18764402372 0
18784402374 0
18804402374 0
18824402374 0
18844402393 0
18864402374 0
18884402374 0
18904402374 0
18924402374 0
18944402393 0
18964402374 0
18984402372 0
19004402372 0
19024402372 1
19044402392 0
19064402372 0
19084402372 0
19104402372 0
19124402392 0
19144402392 1
19164402372 1
19184402374 1
19204402393 1
19224402374 1
19244402393 1
19264402393 1
19284402439 1
19304402393 1
19324402393 1
19344402393 0
19364402393 0
19384402393 0
19404402393 0
19424402374 0
19444402374 0
19464402413 0
19484402374 0
19504402374 0
19524402374 0
19544402374 0
19564402374 0
19584402414 0
19604402395 0
19624402375 0
19644402375 0
19664402375 0
19684402375 0
19704402375 0
19724402395 0
19744402375 0
19764402375 0
19784402408 0
19804402389 0
19824402369 1
19844402369 1
19864402389 0
19884402369 0
19904402369 0
19924402369 0
19944402369 1
19964402389 1
19984402371 1
20004402371 1
20024402371 0
20044402371 1
20064402390 1
20084402390 0
20104402390 0
20124402390 0
20144402390 0
20164402390 0
20184402390 0
20204402390 0
20224402371 0
20244402390 0
20264402371 0
20284402371 0
20304402371 0
20324402390 0
20344402371 0
20364402371 0
20384402372 0
20404402411 0
20424402372 0
20444402372 0
20464402372 0
20484402372 0
20504402372 0
20524402392 0
20544402392 0
20564402372 0
20584402783 0
20604402802 0
20624402783 0
20644402783 0
20664402783 0
20684402802 0
20704402783 0
20724402783 0
20744402783 0
20764402783 0
20784402804 0
20804402784 0
20824402784 0
20844402784 0
20864402804 0
20884402784 0
20904402784 0
20924402784 0
20944402784 0
20964402784 1
20984402784 1
21004402804 1
21024402784 1
21044402804 1
21064402784 1
21084402784 1
21104402804 1
21124402850 1
21144402804 1
21164402804 1
21184402805 1
21204402825 0
21224402805 0
21244402805 0
21264402805 0
21284402786 0
21304402805 0
21324402805 0
21344402786 0
21364402805 0
21384402783 0
21404402783 0
21424402802 0
21444402822 0
21464402783 0
21484402783 0
21504402783 0
21524402783 0
21544402829 0
21564402783 0
21584402804 0
21604402804 0
21624402784 0
21644402784 0
21664402784 0
21684402804 0
21704402804 0
21724402804 0
21744402784 0
21764402784 0
21784402784 0
21804402784 0
21824402784 0
21844402804 0
21864402784 0
21884402784 0
21904402804 0
21924402784 0
21944402784 0
21964402784 0
21984402786 0
22004402786 0
22024402805 0
22044402786 0
22064402786 0
22084402786 0
22104402786 0
22124402786 0
22144402786 0
22164402805 0
22184402784 0
22204402804 0
22224402823 0
22244402804 0
22264402784 0
22284402784 0
22304402804 0
22324402784 0
22344402784 0
22364402784 0
22384402786 0
22404402805 0
22424402786 0
22444402786 0
22464402786 0
22484402805 0
22504402786 0
22524402786 0
22544402786 0
22564402805 0
22584402787 0
22604402787 0
22624402787 0
22644402807 0
22664402787 0
22684402787 0
22704402787 0
22724402807 0
22744402787 0
22764402787 0
22784402789 0
22804402828 0
22824402789 0
22844402789 1
22864402789 1
22884402789 1
22904402808 1
22924402789 1
22944402789 1
22964402808 0
22984402804 0
23004402804 0
23024402804 0
23044402784 0
23064402804 0
23084402804 0
23104402784 0
23124402784 0
23144402784 0
23164402784 0
23184402786 0
23204402805 0
23224402786 0
23244686560 0
23264684036 0
23284686729 0
23304684055 0
23324684036 0
23344686729 0
23364684036 0
23384684055 0
23404686750 0
23424684036 0
23444684036 0
23464686729 0
23484684075 0
23504684036 0
23524686714 0
23544684036 1
23564684036 0
23584686715 0
23604684037 0
23624684037 0
23644686715 1
23664684057 1
23684684037 1
23704686715 0
23724684037 1
23744684057 0
23764686770 0
23784684036 0
23804684055 0
23824686776 0
23844684036 0
23864684075 0
23884686757 0
23904684036 0
23924684036 0
23944686757 0
23964684036 0
23984684057 0
24004686798 0
24024684057 0
24044684037 0
24064686742 0
24084684037 0
24104684037 0
24124686742 0
24144684057 0
24164684037 0
24184686863 0
24204684037 0
24224866198 0
24244874231 0
24264871576 0
24284871537 0
24304874231 0
24324871537 0
24344871537 0
24364874231 0
24384871539 0
24404871539 0
24424874233 0
24444871558 0
24464871539 0
24484874233 0
24504871539 0
24524871558 0
24544874233 0
24564871539 0
24584871534 0
24604874268 0
24624871534 0
24644871534 0
24664874228 1
24684871534 1
24704871534 1
24724874248 1
24744871554 0
24764871554 0
24784874250 0
24804871555 0
24824871555 0
24844874234 0
24864871555 0
24884871536 0
24904874261 0
24924871555 0
24944871536 0
24964874241 0
24984871555 0
25004871536 0
25024874241 0
25044871536 0
25064871536 0
25084874362 0
25104871582 0
25124871582 0
25144874230 0
25164871536 0
25184871537 0
25204874252 0
25224871537 0
25244871576 0
25264874251 0
25284871537 0
25304871583 0
25324874231 0
25344871537 0
25364871537 0
25384874230 0
25404871536 0
25424871555 0
25444874230 0
25464871536 0
25484871536 0
25504874214 0
25524871536 0
25544871536 0
25564874214 0
25584871557 0
25604871537 0
25624874231 0
25644871537 0
25664871557 0
25684874231 0
25704871537 0
25724871557 0
25744874231 0
25764871557 0
25784871557 0
25804874279 0
25824871557 0
25844871537 0
25864874243 0
25884871537 0
25904871537 0
25924874243 0
25944871537 0
25964871537 0
25984874264 0
26004871539 0
26024871539 0
26044874244 0
26064871539 0
26084871539 0
26104874309 0
26124871539 0
26144871558 0
26164874229 0
26184871530 0
26204871530 0
26224874255 0
26244871530 0
26264871530 0
26284874235 0
26304871530 0
26324871549 0
26344874235 0
26364871530 0
26384871551 0
26404874278 0
26424871531 0
26444871551 0
26464874264 0
26484887176 0
26504887176 0
26524887157 0
26544887156 0
26564887176 0
26584887178 0
26604887158 0
26624887158 0
26644887178 0
26664887158 0
26684887158 0
26704887178 0
26724887158 0
26744887177 0
26764887158 0
26784887159 0
26804887159 0
26824887160 0
26844887159 0
26864887159 0
26884987266 0
26904999465 0
26925012206 0
26945012160 0
26965012179 0
26985012158 0
27005012178 0
27025012158 0
27045012178 0
27065012158 0
27085012158 0
27105012178 0
27125012158 0
27145012158 0
27165012158 0
27185012160 0
27205012225 0
27225012160 0
27245012160 0
27265012160 0
27285012179 0
27305012160 0
27325012160 0
27345012160 0
27365012160 0
27385012179 0
27405012179 0
27425012160 0
27445012160 0
27465012160 0
27485012179 0
27505012160 0
27525012179 0
27545012160 0
27565012160 0
27585012161 0
27605012181 0
27625012227 0
27645224582 0
27665230957 0
27685230911 0
27705230911 0
27725230976 0
27745409137 0
27765440510 0
27785449658 0
27805449677 0
27825449658 0
27845449658 0
27865449658 0
27885449658 0
27905449677 0
27925449658 0
27945449658 0
27965449658 0
27985449679 0
28005449659 0
28025449659 0
28045449659 0
28065449659 0
28085449659 0
28105449659 0
28125449679 0
28145449659 0
28165449659 0
28185449659 0
28205449679 0
28225449659 0
28245449659 0
28265449679 0
28285449659 0
28305449659 0
28325449659 0
28345449659 0
28365449659 1
28385449661 1
28405449700 0
28425449680 0
28445449680 0
28465449680 0
28485449661 0
28505449680 0
28525449700 0
28545449661 0
28565449661 0
28585449659 0
28605449679 0
28625449659 0
28645449679 0
28665449659 0
28685449679 0
28705449659 0
28725449659 0
28745449659 0
28765449659 0
28785449726 0
28805449680 0
28825449661 0
28845449661 0
28865545553 0
28885543430 0
28905543411 0
28925543430 0
28945543457 0
28965543430 0
28985543411 0
29005543411 0
29025543411 0
29045543411 0
29065543411 0
29085543411 0
29105543430 0
29125543411 0
29145543411 0
29165543411 0
29185543412 0
29205543412 0
29225543412 0
29245543412 0
29265543451 0
29285543412 0
29305543412 0
29325543412 1
29345543412 0
29365543412 0
29385543427 0
29405543427 0
29425543408 0
29445543427 1
29465543408 1
29485543427 0
29505543447 0
29525543427 0
29545543427 0
29565543427 0
29585543409 0
29605543448 0
29625543409 0
29645543409 0
29665543409 0
29685543409 0
29705543448 0
29725543429 0
29745543409 0
29765543409 0
29785543409 0
29805543429 0
29825543409 0
29845543409 0
29865543409 0
29885543429 0
29905543409 0
29925543409 0
29945543409 0
29965543429 0
29985543430 0
30005543450 0
30025543411 0
30045543476 0
30065543411 0
30085543411 0
30105543411 0
30125543411 0
30145543476 0
30165543411 0
30185543409 0
30205543409 0
30225543409 0
30245543409 0
30265543409 0
30285543409 0
30305543429 0
30325543429 0
30345543409 0
30365543409 0
30385543411 0
30405543411 0
30425543411 0
30445543430 0
30465543411 0
30485543411 0
30505543411 0
30525543430 0
30545543430 0
30565543411 0
30585543412 0
30605543432 0
30625543412 0
30645543412 0
30665543412 0
30685543412 0
30705543432 0
30725543412 0
30745543412 0
30765543412 0
30785543414 0
30805543414 0
30825543414 0
30845543434 0
30865543414 0
30885543414 0
30905543414 0
30925543414 0
30945543433 0
30965543414 0
30985543411 0
31005543411 0
31025543411 0
31045543411 0
31065543411 0
31085543430 0
31105543411 0
31125543411 0
31145543411 0
31165543411 0
31185543432 0
31205543432 0
31225543412 0
31245543412 0
31265543432 0
31285543412 0
31305543412 0
31325543412 0
31345543412 0
31365543412 0
31385543412 0
31405543432 0
31425543412 0
31445543412 0
31465543412 0
31485543432 0
31505543412 0
31525543432 0
31545543412 0
31565543428 0
31585543411 0
31605543477 0
31625543457 0
31645543457 0
31665543411 0
31685543411 0
31705543411 0
31725543477 0
31745543411 0
31765543411 0
31785543410 0
31805543449 0
31825543410 0
31845543410 0
31865543410 0
31885543410 0
31905543429 0
31925543410 0
31945543410 0
31965543411 0
31985543432 0
32005543412 0
32025543412 0
32045543412 0
32065543412 0
32085543412 0
32105543412 0
32125543432 0
32145543412 0
32165543412 0
32185543412 0
32205543412 0
32225543432 0
32245543412 0
32265543412 0
32285543432 0
32305543412 0
32325543412 0
32345543412 0
32365543412 0
32385543433 0
32405543433 0
32425543414 0
32445543414 0
32465543414 0
32485543414 0
32505543433 0
32525543414 0
32545543414 0
32565543414 1
32585543405 1
32605543405 1
32625543424 1
32645543405 1
32665543405 1
32685543405 1
32705543424 1
32725543405 1
32745543405 1
32765543424 0
32785543426 0
32805543426 0
32825543426 0
32845543406 0
32865543445 0
32885543426 0
32905543406 0
32925543406 0
32945543406 0
32965543406 0
32985543406 0
33005543465 0
33025543406 0
33045543406 0
33065543406 0
33085543406 0
33105543406 0
33125543426 0
33145543406 0
33165543426 0
33185543408 0
33205543408 0
33225543408 0
33245543427 0
33265543408 0
33285543427 0
33305543408 0
33325543408 0
33345543408 0
33365543408 0
33385543406 0
33405543426 0
33425543406 0
33445543406 0
33465543406 0
33485543406 0
33505543426 0
33525543406 0
33545543406 1
33565543406 0
33585543408 0
33605543427 0
33625543408 0
33645543447 1
33665543408 1
33685543408 1
33705543408 1
33725543408 1
33745543427 1
33765543408 1
33785543408 1
33805543427 0
33825543408 1
33845543408 0
33865543408 1
33885543408 1
33905543447 0
33925543427 0
33945543427 0
33965543427 0
33985543409 0
34005543448 0
34025543429 0
34045543409 0
34065543409 0
34085543409 0
34105543429 0
34125543409 0
34145543429 0
34165543475 0
34185543452 0
34205543472 0
34225543406 0
34245543406 0
34265543406 0
34285543426 0
34305543406 0
34325543406 1
34345543406 1
34365543426 0
34385543408 0
34405543427 0
34425543427 0
34445543408 1
34465543408 1
34485543427 1
34505543408 1
34525543408 1
34545543408 1
34565543427 1
34585543409 0
34605543409 1
34625543409 1
34645543429 1
34665543409 1
34685543409 1
34705543475 1
34725543429 1
34745543475 0
34765543429 0
34785543450 0
34805543450 0
34825543411 0
34845543450 0
34865543430 0
34885543411 0
34905543411 0
34925543430 0
34945543411 0
34965543457 0
34985543429 0
35005543429 0
35025543409 0
35045543409 0
35065543409 0
35085543409 0
35105543409 0
35125543429 0
35145543409 1
35165543409 0
35185543411 0
35205543450 0
35225543411 0
35245543430 1
35265543411 1
35285543411 1
35305543411 1
35325543411 1
35345543430 1
35365543411 1
35385543411 1
35405543430 1
35425543411 1
35445543411 1
35465543477 1
35485543450 1
35505543430 1
35525543430 1
35545543411 1
35565543450 1
35585543478 1
35605543432 1
35625543432 1
35645543432 1
35665543412 1
35685543432 0
35705543452 0
35725543432 0
35745543432 0
35765543412 0
35785543427 0
35805543427 0
35825543408 0
35845543408 0
35865543427 0
35885543408 0
35905543427 0
35925543408 0
35945543427 0
35965543408 0
35985543409 0
36005543448 0
36025543409 0
36045543409 0
36065543409 0
36085543409 0
36105543475 0
36125543409 0
36145543429 0
36165543409 0
36185543409 0
36205543448 0
36225543409 0
36245543409 0
36265543409 1
36285543409 1
36305543409 1
36325543409 1
36345543409 1
36365543410 1
36385543430 1
36405543411 1
36425543411 1
36445543411 1
36465543411 1
36485543411 1
36505543411 1
36525543450 1
36545543430 1
36565543430 1
36585543429 0
36605543468 0
36625543409 0
36645543429 0
36665543409 0
36685543429 0
36705543429 0
36725543409 0
36745543409 0
36765543409 0
36785543450 0
36805543411 0
36825543411 0
36845543450 0
36865543411 0
36885543411 0
36905543411 0
36925543430 0
36945543411 0
36965543411 0
36985543411 0
37005543411 0
37025543411 0
37045543430 0
37065543411 0
37085543411 0
37105543450 0
37125543411 0
37145543411 0
37165543411 0
37185543412 0
37205543432 0
37225543412 0
37245543412 1
37265543432 0
37285543412 0
37305543412 0
37325543412 0
37345543412 0
37365543412 1
37385543409 1
37405543429 1
37425543409 1
37445543409 1
37465543409 0
37485543409 1
37505543429 1
37525543409 1
37545543429 1
37565543429 1
37585543430 1
37605543457 0
37625543430 0
37645543450 0
37665543430 0
37685543411 0
37705543411 0
37725543430 0
37745543411 0
37765543411 0
37785543411 0
37805543430 0
37825543430 0
37845543411 0
37865543430 0
37885543411 0
37905543411 0
37925543430 0
37945543411 0
37965543411 0
37985543412 0
38005543412 0
38025543432 1
38045543412 0
38065543412 0
38085543432 0
38105543412 0
38125543432 0
38145543412 1
38165543412 1
38185543430 1
38205543411 1
38225543411 1
38245543411 1
38265543411 1
38285543430 1
38305543411 1
38325543411 1
38345543430 1
38365543430 1
38385543451 1
38405543451 1
38425543432 0
38445543432 0
38465543432 0
38485543432 0
38505543451 0
38525543412 0
38545543432 0
38565543412 0
38585543414 0
38605543414 0
38625543433 0
38645543433 0
38665543433 0
38685543414 0
38705543414 0
38725543414 0
38745543433 0
38765543414 0
38785543415 0
38805543415 0
38825543461 1
38845543435 1
38865543415 0
38885543415 0
38905543415 0
38925543435 0
38945543435 1
38965543415 1
38985543408 1
39005543427 1
39025543427 1
39045543427 0
39065543427 0
39085543447 0
39105543427 0
39125543408 0
39145543408 0
39165543427 0
39185543409 0
39205543409 0
39225543429 0
39245543409 0
39265543409 0
39285543429 0
39305543429 0
39325543475 0
39345543409 0
39365543409 0
39385543409 0
39405543409 0
39425543409 0
39445543409 0
39465543429 0
39485543429 0
39505543409 0
39525543409 0
39545543409 0
39565543429 0
39585543430 0
39605543430 0
39625543411 0
39645543411 0
39665543476 0
39685543411 0
39705543411 0
39725543411 0
39745543411 0
39765543411 0
39785543409 0
39805543409 0
39825543475 0
39845543409 0
39865543409 0
39885543409 0
39905543409 0
39925543409 0
39945543409 0
39965543409 0
39985543430 0
40005543411 0
40025543411 0
40045543430 0
40065543430 0
40085543430 0
40105543411 0
40125543411 0
40145543411 0
40165543411 0
40185543411 0
40205543430 0
40225543430 0
40245543411 0
40265543411 0
40285543411 0
40305543411 0
40325543411 0
40345543411 0
40365543430 0
40385543412 0
40405543412 0
40425543412 0
40445543412 0
40465543412 0
40485543412 0
40505543432 0
40525543412 0
40545543412 0
40565543412 0
40585543408 0
40605543408 0
40625543408 0
40645543408 0
40665543427 0
40685543408 0
40705543408 0
40725543408 0
40745543408 0
40765543408 0
40785543409 0
40805543429 0
40825543429 0
40845543409 0
40865543409 0
40885543455 0
40905543409 0
40925543409 0
40945543429 0
40965543475 0
40985543409 0
41005543409 0
41025543409 0
41045543409 0
41065543409 0
41085543429 0
41105543409 0
41125543425 0
41145543407 0
41165543407 0
41185543408 0
41205543408 0
41225543428 0
41245543408 0
41265543408 0
41285543408 0
41305543408 0
41325543408 0
41345543428 0
41365543408 0
41385543407 0
41405543426 0
41425543426 0
41445543407 0
41465543407 0
41485543453 0
41505543407 0
41525543407 0
41545543408 0
41565543408 0
41585543429 0
41605543409 0
41625543409 0
41645543409 0
41665543409 0
41685543409 0
41705543409 0
41725543409 0
41745596717 0
41765605955 0
41785605976 0
41805605930 0
41825605930 0
41845605930 0
41865605911 0
41885605950 0
41905605930 0
41925605911 0
41945605911 0
41965605930 0
41985605932 0
42005605932 0
42025605912 0
42045605932 0
42065605932 0
42085605912 0
42105605912 0
42125605912 0
42145605932 0
42165605912 0
42185605908 0
42205605908 0
42225605908 0
42245605908 0
42265605927 0
42285605908 0
42305605927 0
42325605908 0
42345605908 0
42365605908 0
42385605929 0
42405605909 0
42425605909 0
42445605909 0
42465605909 0
42485605929 0
42505605909 0
42525605909 0
42545605909 0
42565605909 0
42585605911 0
42605605930 0
42625784115 0
42645793411 0
42665793411 0
42685793411 0
42705793411 0
42725793450 0
42745793411 0
42765793411 0
42785793412 0
42805793412 0
42825793451 0
42845793412 0
42865793412 0
42885793412 0
42905793412 0
42925793412 0
42945793412 0
42965793412 0
42985793430 0
43005793411 0
43025793411 0
43045793411 0
43065793430 0
43085793411 0
43105793411 0
43125793411 0
43145793411 0
43165793430 0
43185793412 0
43205793432 0
43225793412 0
43245793412 0
43265793412 0
43285793412 0
43305793412 0
43325793432 0
43345793412 0
43365793412 0
43385793412 0
43405793478 0
43425793412 0
43445793412 0
43465793412 0
43485793412 0
43505793432 0
43525793458 0
43545793412 0
43565793412 0
43585793414 0
43606026019 0
43626027835 0
43646027835 0
43666027789 0
43686027789 0
43706027854 0
43726027835 0
43746027835 0
43766027789 0
43786027786 0
43806027805 0
43826027786 0
43846027805 0
43866027802 0
43886027784 0
43906027784 0
43926027784 0
43946027784 0
43966027784 0
43986027805 0
44006027786 0
44026027786 0
44046027786 0
44066027805 0
44086027786 0
44106027786 0
44126027786 0
44146027786 0
44166027832 0
44186027786 0
44206027786 0
44226027805 0
44246027786 0
44266027786 0
44286027786 0
44306027786 0
44326027805 0
44346027786 0
44366027786 0
44386027787 0
44406027807 0
44426027787 0
44446027807 0
44466027787 0
44486027787 0
44506027787 0
44526027787 0
44546027787 0
44566027807 0
44586027786 0
44606027786 0
44626027786 0
44646027805 0
44666027786 0
44686027786 0
44706027786 0
44726027851 0
44746027786 1
44766027786 1
44786027808 0
44806027808 0
44826027828 0
44846027808 0
44866027789 0
44886027808 0
44906027808 0
44926027789 0
44946027789 0
44966027808 0
44986027808 0
45006027808 0
45026027808 0
45046027789 0
45066027789 0
45086027789 0
45106027789 0
45126027789 0
45146027808 0
45166027789 0
45186027790 0
45206027790 0
45226027790 0
45246027810 0
45266027790 0
45286027810 0
45306027810 0
45326027790 0
45346027790 0
45366027810 0
45386027784 0
45406027784 0
45426027784 1
45446027784 1
45466027784 0
45486027804 0
45506027784 0
45526027784 0
45546027804 1
45566027784 1
45586027786 1
45606027805 1
45626027786 1
45646027786 1
45666027805 0
45686027805 0
45706027805 0
45726027805 0
45746027786 0
45766027805 0
45786027805 0
45806027805 0
45826027786 0
45846027786 0
45866027786 0
45886027805 0
45906027805 0
45926027786 0
45946027786 0
45966027805 0
45986027787 0
46006027787 0
46026027787 0
46046027787 0
46066027826 0
46086027787 0
46106027787 0
46126027787 0
46146027807 0
46166027787 0
46186027805 0
46206027871 0
46226027832 0
46246027832 0
46266027786 0
46286027786 0
46306027786 0
46326027805 0
46346027786 0
46366027786 0
46386027787 0
46406027787 0
46426027807 0
46446027787 0
46466027787 0
46486027787 0
46506027787 0
46526027787 0
46546027787 0
46566027787 0
46586027789 0
46606027808 0
46626027789 0
46646027789 0
46666027789 0
46686027808 0
46706027808 0
46726027789 0
46746027808 0
46766027789 0
46786027790 0
46806027810 0
46826027790 0
46846027790 0
46866027790 0
46886027790 0
46906027790 0
46926027810 0
46946027790 0
46966027790 0
46986027787 0
47006027787 0
47026027807 0
47046027787 0
47066027787 0
47086027787 0
47106027787 0
47126027787 0
47146027807 0
47166027787 0
47186027789 0
47206027789 0
47226027789 0
47246027808 0
47266027789 0
47286027808 0
47306027789 0
47326027789 0
47346027789 0
47366027808 0
47386027789 0
47406027808 0
47426027789 0
47446027808 0
47466027789 0
47486027789 0
47506027789 0
47526027808 0
47546027789 0
47566027789 0
47586027790 0
47606027790 0
47626027790 0
47646027790 0
47666027810 0
47686027790 0
47706027790 0
47726027836 0
47746027806 0
47766027788 0
47786027852 0
47806027787 0
47826027787 0
47846027787 0
47866027787 0
47886027787 1
47906027787 1
47926027787 1
47946027787 1
47966027806 1
47986027788 1
48006027808 1
48026027788 1
48046027788 1
48066027788 1
48086027788 1
48106027788 1
48126027829 0
48146027810 0
48166027810 0
48186027810 0
48206027810 0
48226027810 0
48246027810 0
48266027790 0
48286027790 0
48306027790 0
48326027790 0
48346027790 0
48366027810 0
48386027831 0
48406027792 0
48426027792 0
48446027792 0
48466027792 0
48486027792 0
48506027792 0
48526027792 0
48546027792 0
48566027811 0
48586027850 0
48606027850 0
48626027784 0
48646027804 0
48666027784 0
48686027804 0
48706027784 0
48726027784 0
48746027784 0
48766027784 0
48786027786 0
48806027786 0
48826027786 0
48846027805 0
48866027786 1
48886027786 0
48906027786 0
48926027786 0
48946027786 0
48966027805 1
48986027786 1
49006027786 1
49026027786 1
49046027786 1
49066027786 1
49086027805 1
49106027805 1
49126027786 1
49146027786 1
49166027805 1
49186027807 1
49206027807 1
49226027787 1
49246027787 1
49266027787 1
49286027787 1
49306027807 0
49326027853 1
49346027899 0
49366027807 0
49386027805 0
49406027825 0
49426027786 0
49446027786 0
49466027805 0
49486027786 0
49506027786 0
49526027805 0
49546027805 0
49566027786 0
49586027787 0
49606027807 0
49626027787 0
49646027807 1
49666027787 0
49686027787 0
49706027787 0
49726027787 0
49746027807 1
49766027807 1
49786027787 1
49806027807 1
49826027787 1
49846027787 1
49866027807 0
49886027787 1
49906027787 1
49926027807 1
49946027787 1
49966027787 1
49986027789 1
50006027808 1
50026027789 1
50046027789 1
50066027789 1
50086027808 1
50106027854 1
50126027808 1
50146027808 1
50166027808 1
50186027786 1
50206027825 1
50226027805 0
50246027805 0
50266027805 0
50286027805 0
50306027805 0
50326027805 0
50346027805 0
50366027786 0
50386027807 0
50406027807 0
50426027787 1
50446027807 1
50466027788 0
50486027807 0
50506027807 0
50526027787 0
50546027787 1
50566027807 1
50586027789 1
50606027789 1
50626027808 0
50646027789 1
50666027789 1
50686027789 0
50706027789 1
50726027808 1
50746027808 1
50766027789 1
50786027829 1
50806027810 1
50826027810 1
50846027810 1
50866027829 1
50886027790 1
50906027810 1
50926027790 1
50946027790 1
50966027810 1
50986027808 1
51006027808 1
51026027808 1
51046027789 1
51066027789 1
51086027789 1
51106027808 1
51126027789 1
51146027789 1
51166027789 1
51186027790 1
51206027790 1
51226027810 1
51246027790 1
51266027810 1
51286027790 1
51306027829 1
51326027790 1
51346027790 1
51366027790 1
51386027790 1
51406027810 1
51426027790 1
51446027790 1
51466027790 1
51486027790 1
51506027790 1
51526027790 1
51546027829 0
51566027810 0
51586027792 1
51606027831 1
51626027792 1
51646027811 1
51666027811 1
51686027792 1
51706027811 1
51726027792 1
51746027857 1
51766027857 1
51786027866 1
51806027801 1
51826027801 1
51846027801 1
51866027801 1
51886027801 1
51906027781 1
51926027781 1
51946027820 0
51966027801 0
51986027802 0
52006027802 0
52026027802 0
52046027783 0
52066027802 0
52086027802 0
52106027783 0
52126027783 0
52146027783 0
52166027802 0
52186027802 0
52206027822 0
52226027783 0
52246027783 0
52266027783 0
52286027783 0
52306027783 0
52326027802 0
52346027783 0
52366027783 0
52386027784 0
52406027784 0
52426027804 0
52446027784 0
52466027823 0
52486027784 0
52506027784 0
52526027804 0
52546027784 0
52566027784 0
52586027783 0
52606027829 0
52626027802 0
52646027783 0
52666027783 1
52686027783 1
52706027802 1
52726027783 1
52746027802 1
52766027783 1
52786027784 1
52806027804 1
52826027784 1
52846027804 1
52866027784 1
52886027784 1
52906027804 1
52926027784 1
52946027784 1
52966027784 1
52986027804 0
53006027804 0
53026027804 0
53046027823 0
53066027784 0
53086027784 0
53106027804 0
53126027804 0
53146027784 0
53166027784 0
53186027805 0
53206027786 0
53226027786 0
53246027805 0
53266027786 0
53286027851 0
53306027832 0
53326027786 0
53346027786 0
53366027786 0
53386027783 0
53406027802 0
53426027802 0
53446027802 0
53466027783 1
53486027783 1
53506027802 1
53526027783 1
53546027802 1
53566027783 1
53586027784 1
53606027784 1
53626027784 1
53646027804 1
53666027784 1
53686027804 0
53706027804 0
53726027804 0
53746027823 0
53766027784 0
53786027804 0
53806027804 0
53826027784 0
53846027804 0
53866027784 0
53886027804 0
53906027784 0
53926027804 0
53946027784 0
53966027784 0
53986027786 0
54006027805 0
54026027805 0
54046027786 0
54066027786 0
54086027786 0
54106027805 0
54126027786 0
54146027786 0
54166027805 0
54186027804 0
54206027804 0
54226027784 0
54246027784 0
54266027850 1
54286027784 1
54306027784 1
54326027784 1
54346027804 1
54366027784 0
54386027786 1
54406027786 1
54426027786 1
54446027805 0
54466027805 0
54486027805 0
54506027805 0
54526027805 0
54546027805 0
54566027805 0
54586027787 0
54606027807 0
54626027787 0
54646027807 0
54666027787 0
54686027807 0
54706027807 0
54726027787 0
54746027807 0
54766027787 0
54786027789 0
54806027789 0
54826027789 0
54846027808 0
54866027789 0
54886027789 0
54906027789 0
54926027808 0
54946027854 0
54966027855 0
54986112391 0
55006124228 0
55026121534 0
55046121534 0
55066124354 0
55086121534 0
55106121534 0
55126124255 0
55146121534 0
55166121554 0
55186124256 0
55206121555 0
55226121536 0
55246124256 0
55266121536 0
55286121536 1
55306124276 1
55326121536 1
55346121536 1
55366124256 1
55386121536 1
55406121575 0
55426124260 0
55446121536 0
55466121555 0
55486124241 0
55506121575 0
55526121555 0
55546124241 0
55566121536 0
55586121537 0
55606124242 0
55626121538 0
55646121622 0
55666124282 0
55686121537 0
55706121537 0
55726124250 0
55746121537 0
55766121537 0
55786124229 0
55806121555 0
55826121536 0
55846124229 0
55866121555 0
55886121555 0
55906124229 0
55926121555 0
55946121536 0
55966124249 0
55986121537 0
56006121537 0
56026124231 0
56046121537 0
56066121537 0
56086124231 0
56106121557 0
56126121537 0
56146124231 0
56166121537 0
56186121557 0
56206124231 0
56226121537 0
56246121537 0
56266124215 0
56286121537 0
56306121537 0
56326124215 0
56346121557 0
56366121557 0
56386124216 0
56406121558 0
56426121539 0
56446124263 0
56466121539 0
56486121558 0
56506124228 0
56526121539 0
56546121539 0
56566124228 0
56586121534 0
56606121534 0
56626124223 0
56646121554 0
56666121534 0
56686124223 0
56706121534 0
56726121534 0
56746124223 0
56766121534 0
56786121555 0
56806124225 0
56826121536 0
56846121536 0
56866124225 0
56886121536 0
56906121555 0
56926124225 0
56946121536 0
56966121536 0
56986124225 0
57006121555 0
57026311435 0
57046311744 1
57066309055 1
57086309036 0
57106311752 0
57126309036 0
57146309036 0
57166311756 1
57186309037 1
57206309057 0
57226311757 0
57246324662 0
57266324682 0
57286324682 0
57306324662 0
57326324701 0
57346324662 0
57366324662 0
57386324661 0
57406324746 0
57426324707 0
57446324680 0
57466324661 0
57486324680 0
57506324661 0
57526324661 0
57546324661 0
57566324661 0
57586324662 0
57606324682 0
57626324682 0
57646324662 0
57666324662 0
57686324682 0
57706324662 0
57726324682 0
57746324662 0
57766324682 0
57786324662 0
57806324662 0
57826324662 0
57846324662 0
57866324662 0
57886324662 0
57906324682 0
57926324662 0
57946324662 0
57966324662 0
57986324664 0
58006324664 0
58026324664 0
58046324664 0
58066324683 0
58086324664 0
58106324664 0
58126324664 0
58146324683 0
58166324664 0
58186324658 0
58206324697 0
58226324658 0
58246324677 0
58266324658 0
58286324658 0
58306324658 0
58326324658 0
58346324704 0
58366324677 0
58386324659 0
58406324659 0
58426324659 0
58446324725 0
58466324659 0
58486324705 0
58506324659 0
58526324659 0
58546324659 0
58566324659 0
58586324680 0
58606324661 0
58626324661 0
58646324661 0
58666324661 0
58686324707 0
58706324661 0
58726324661 0
58746324661 0
58766324680 0
58786324662 0
58806324682 0
58826324682 0
58846324662 0
58866324662 0
58886324662 0
58906324662 0
58926324662 0
58946324682 0
58966324662 0
58986324661 0
59006425928 0
59026434036 0
59046434036 0
59066436675 0
59086449700 0
59106449661 0
59126449661 0
59146449661 0
59166449661 0
59186449662 0
59206449662 0
59226449682 0
59246449662 0
59266449662 0
59286449678 0
59306449680 0
59326449660 0
59346449660 0
59366449660 0
59386449680 0
59406449680 0
59426449660 0
59446449660 0
59466449680 0
59486449660 0
59506449660 0
59526449660 0
59546449680 0
59566449660 0
59586449662 0
59606449662 0
59626449662 0
59646449662 0
59666449681 0
59686449662 0
59706449662 0
59726449681 0
59746449662 0
59766449662 0
59786449659 0
59806449659 0
59826449659 0
59846449659 0
59866449659 0
59886449659 0
59906449678 0
59926449659 0
59946449659 1
59966449659 0
59986449680 0
60006449680 0
60026449661 0
60046449680 0
60066449661 1
60086449661 1
60106449661 1
60126449661 1
60146449682 0
60166449701 0
60186449682 0
60206449682 0
60226449662 0
60246477229 0
60266480932 0
60286499231 0
60306512162 0
60326512182 0
60346512162 0
60366512162 0
60386512183 0
60406512164 0
60426512164 0
60446512164 0
60466512164 0
60486512183 0
60506512164 0
60526512164 0
60546512183 0
60566512164 0
60586512164 0
60606512203 0
60626512164 0
60646512164 0
60666512183 0
60686512164 0
60706512164 0
60726512183 0
60746512164 1
60766512164 0
60786512165 0
60806512165 0
60826512165 0
60846512165 0
60866512165 1
60886512185 1
60906512165 1
60926512165 1
60946512165 1
60966512204 0
60986512185 0
61006512165 0
61026512185 0
61046512165 0
61066512185 0
61086512185 0
61106512165 0
61126512185 0
61146512165 0
61166512165 0
61186512167 0
61206512206 0
61226512186 0
61246512186 0
61266512167 0
61286512167 0
61306512167 0
61326512167 0
61346512167 0
61366512167 0
61386512182 0
61406512162 0
61426512182 0
61446512162 0
61466512162 0
61486512182 0
61506512182 0
61526512162 0
61546512162 0
61566512182 0
61586512164 0
61606512164 0
61626512164 0
61646512164 0
61666512164 1
61686512164 1
61706512164 1
61726512164 1
61746512183 1
61766512183 1
61786512164 1
61806512183 1
61826512203 0
61846512183 0
61866512183 0
61886512203 0
61906512164 0
61926512183 0
61946512183 0
61966512183 0
61986512165 0
62006512165 0
62026512231 0
62046512165 0
62066512185 0
62086512165 0
62106512165 0
62126512185 0
62146512165 0
62166512165 0
62186512164 0
62206512164 0
62226512164 0
62246512164 0
62266512183 0
62286512164 0
62306512164 0
62326512183 0
62346512183 0
62366512164 0
62386512165 0
62406512185 0
62426512165 0
62446512185 0
62466512165 0
62486512165 0
62506512165 0
62526512165 0
62546512165 0
62566512165 0
62586512167 0
62606512186 0
62626512167 0
62646512167 0
62666512167 0
62686512167 0
62706512167 0
62726512167 0
62746512186 0
62766512167 0
62786512168 0
62806512188 0
62826512168 0
62846512168 0
62866512207 0
62886512168 0
62906512168 0
62926512168 0
62946512168 0
62966512168 0
62986512165 0
63006512185 0
63026512165 0
63046771190 0
63066777836 0
63086777836 0
63106777790 0
63126777790 0
63146777810 0
63166777790 0
63186777792 1
63206777792 1
63226777792 1
63246777792 1
63266777792 1
63286777811 1
63306777792 1
63326777792 1
63346777792 1
63366777811 1
63386777792 1
63406777792 1
63426777792 1
63446777792 1
63466777792 1
63486777792 1
63506777792 1
63526777792 1
63546777877 0
63566777811 0
63586777793 0
63606777832 0
63626777813 0
63646777813 0
63666777813 0
63686777813 0
63706777793 0
63726777793 0
63746777793 0
63766777813 0
63786777792 0
63806777811 0
63826777792 0
63846777792 0
63866777811 0
63886777792 0
63906777792 0
63926777792 0
63946777792 0
63966777792 0
63986777813 0
64006777793 0
64026777793 0
64046777813 0
64066777813 0
64086777813 0
64106777793 0
64126777793 0
64146777793 1
64166777793 0
64186777793 0
64206777813 0
64226777793 0
64246777813 0
64266777793 1
64286777793 1
64306777813 1
64326777793 1
64346777793 1
64366777793 1
64386777795 0
64406777834 0
64426777795 1
64446777795 1
64466777795 0
64486777795 0
64506777814 1
64526777795 1
64546777795 1
64566777795 1
64586777801 1
64606777781 1
64626777801 1
64646777781 0
64666777781 0
64686777781 1
64706777781 1
64726777781 1
64746777801 1
64766777847 1


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-node17-pp-rep4-istPP.txt <==
13021060 1
3026998422 1
3026998423 2
3734999362 2
3734999363 1
3768997958 1
3768997959 4
5728998882 4
5728998883 6
7449001088 6
7449001089 7
8250999919 7
8250999920 8
9367084312 8
9367084313 10
9557001151 10
9557001152 11
10475001341 11
10475001342 12
11587001829 12
11587001830 13
12245002044 13
12245002045 14
14829004101 14
14829004102 16
17368999324 16
17368999325 2
19230999183 2
19230999184 1
19276999082 1
19276999083 2
19330999359 2
19330999360 3
20069223578 3
20069223579 4
21111100402 4
21111100403 0
21117199836 0
21117199837 3
21151005688 3
21151005689 4
21189002763 4
21189002764 6
22949000407 6
22949000408 7
23731000644 7
23731000645 8
24729003901 8
24729003902 10
26433042712 10
26433042713 12
28391286469 12
28391286470 13
29471133129 13
29471133130 16
32751001939 16
32751001940 1
33891001785 1
33891001786 2
34690999188 2
34690999189 1
34729111444 1
34729111445 0
34734999419 0
34734999420 3
35454999648 3
35454999649 1
35515009464 1
35515009465 0
35583509338 0
35583509339 2
35676011559 2
35676011560 4
36510999955 4
36510999956 3
36571010669 3
36571010670 0
36576263341 0
36576263342 5
37551002857 5
37551002858 4
37599002800 4
37599002801 6
38331003047 6
38331003048 5
38411000285 5
38411000286 7
39033003699 7
39033003700 10
41773001571 10
41773001572 13
44771001960 13
44771001961 14
45651004225 14
45651004226 16
48112999304 16
48112999305 1
49312998861 1
49312998862 0
49318999536 0
49318999537 16
49341002094 16
49341002095 2
50092999187 2
50092999188 1
50199265944 1
50199265945 0
50212012207 0
50212012208 3
50770999669 3
50770999670 2
51117234980 2
51117234981 0
51540511622 0
51540511623 4
51732999930 4
51732999931 3
51787010688 3
51787010689 0
51827762463 0
51827762464 4
51930999995 4
51930999996 5
52973000257 5
52973000258 6
53671000432 6
53671000433 7
54433000649 7
54433000650 8
55393001233 8
55393001234 10
57191001548 10
57191001549 13
60131001986 13
60131001987 14
60953001580 14
60953001581 15
61810999770 15
61810999771 16
63538999027 16
63538999028 1
64752998863 1
64752998864 0
64758999234 0
64758999235 1
64798699504 1


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-t10-tv00-pt3-pi60-pet600-mob1-obs1-dd1-dm5-dmu0-nv20-rth10-lt1-lgt6-uc10-uco10-ng100-s200-of0-node17-dataLoss-rep4-istDataLoss.txt <==
605857865 0
625857716 0
645857677 0
665857677 0
685857677 0
705857677 0
725857677 0
745857696 0
765857677 0
785858089 0
805858089 0
825858089 0
845858089 0
865858108 0
885858089 0
905858089 0
925858089 0
945858108 0
965858089 0
985858108 0
1005858089 0
1025858135 0
1045858089 0
1065858108 0
1085858089 0
1105858108 0
1125858089 0
1145858089 0
1165858089 0
1185858090 0
1205858091 0
1225858129 0
1245858090 0
1265858090 0
1285858090 0
1305858090 0
1325858090 0
1345858110 0
1365858090 0
1385858089 0
1405858089 0
1425858089 0
1445858089 0
1465858108 0
1485858089 0
1505858089 0
1525858089 0
1545858089 0
1565858089 0
1585858110 0
1605858090 0
1625858090 0
1645858090 0
1665858090 0
1685858090 0
1705858110 0
1725858090 0
1745858090 0
1765858090 0
1785858090 0
1805858090 0
1825858129 0
1845858090 0
1865858090 0
1885858090 0
1905858090 0
1925858110 0
1945858110 0
1965858090 0
1985858092 0
2005858092 0
2025858092 0
2045858092 0
2065858111 0
2085858092 0
2105858107 0
2125858089 0
2145858089 0
2165858089 0
2185858106 0
2205858086 0
2225858086 0
2245858086 0
2265858086 0
2285858086 0
2305858106 0
2325858086 0
2345858086 0
2365858086 0
2385858088 0
2405858088 0
2425858127 0
2445858088 0
2465858088 0
2485858088 0
2505858088 0
2525858088 0
2545858107 0
2565858088 0
2585858500 0
2605858500 0
2625858500 0
2645858500 0
2665858519 0
2685858500 0
2705858500 0
2725858500 0
2745858500 0
2765858500 0
2785858521 0
2805858501 0
2825858501 0
2845858523 0
2865858523 0
2885858523 0
2905858543 0
2925858504 0
2945858523 0
2965858523 0
2985858502 0
3005858502 0
3025858541 0
3045858502 0
3065858522 0
3085858522 0
3105858548 0
3125858522 0
3145858541 0
3165858522 0
3185858523 0
3205858504 0
3225858523 0
3245858523 0
3265858523 0
3285858504 0
3305858504 0
3325858504 0
3345858504 0
3365858523 0
3385858543 0
3405858504 0
3425858504 0
3445858504 0
3465858504 0
3485858504 0
3505858523 0
3525858504 0
3545858504 0
3565858504 0
3585858505 0
3605858505 0
3625858405 0
3645858525 0
3665858525 0
3685858505 0
3705858505 0
3725858525 0
3745858544 0
3765858505 0
3785858501 0
3805858501 0
3825858501 0
3845858520 0
3865858540 0
3885858547 1
3905858520 0
3925858520 0
3945858520 0
3965858520 0
3985858522 0
4005858502 0
4025858522 0
4045858502 0
4065858502 0
4085858502 0
4105858541 0
4125858502 0
4145858522 0
4165858502 0
4185858502 0
4205858502 0
4225858541 0
4245858502 0
4265858502 0
4285858502 0
4305858502 0
4325858502 0
4345858522 0
4365858502 0
4385858523 0
4405858504 0
4425858523 0
4445858569 0
4465858543 0
4485858523 0
4505858504 0
4525858504 0
4545858523 0
4565858523 0
4585858522 0
4605858502 0
4625858502 0
4645858522 0
4665858502 0
4685858522 0
4705858522 0
4725858502 0
4745858502 0
4765858502 0
4785858504 0
4805858504 0
4825858543 0
4845858523 0
4865858504 0
4885858504 0
4905858504 0
4925858504 0
4945858543 0
4965858504 0
4985858504 0
5005858504 0
5025858504 0
5045858504 0
5065858523 0
5085858504 0
5105858504 0
5125858504 0
5145858504 0
5165858504 0
5185858525 0
5205858505 0
5225858505 0
5245858505 0
5265858505 0
5285858505 0
5305858525 0
5325858505 0
5345858505 0
5365858505 0
5385858502 0
5405858502 0
5425858561 0
5445858502 0
5465858502 0
5485858522 0
5505858502 0
5525858502 0
5545858522 0
5565858502 0
5585858504 0
5605858504 0
5625858504 0
5645858504 0
5665858523 1
5685858523 0
5705858523 0
5725858523 0
5745858523 0
5765858504 0
5785858543 0
5805858523 0
5825858504 0
5845858504 0
5865858504 0
5885858523 0
5905858523 0
5925858523 0
5945858504 0
5965858504 0
5985858505 0
6005858505 0
6025858544 0
6045858505 0
6065858505 0
6085858505 0
6105858505 0
6125858525 0
6145858525 0
6165858505 0
6185858504 0
6205858523 0
6225858504 0
6245858504 0
6265858523 0
6285858504 0
6305858504 0
6325858504 0
6345858504 0
6365858504 0
6385858525 0
6405858505 0
6425858505 0
6445858505 0
6465858505 0
6485858505 0
6505858525 0
6525858525 0
6545858525 0
6565858525 0
6585858507 0
6605858507 0
6625858565 0
6645858526 0
6665858507 0
6685858507 0
6705858507 0
6725858507 0
6745858546 0
6765858526 0
6785858508 0
6805858508 0
6825858508 0
6845858508 0
6865858528 0
6885858508 0
6905858508 0
6925858508 0
6945858528 0
6965858508 0
6985858522 0
7005858502 0
7025858522 0
7045858502 0
7065858502 0
7085858502 0
7105858522 0
7125858502 0
7145858502 0
7165858502 0
7185858504 0
7205858504 0
7225858543 0
7245858504 0
7265858504 0
7285858504 0
7305858504 0
7325858504 0
7345858543 0
7365858523 0
7385858523 0
7405858523 0
7425858504 0
7445858504 0
7465858543 0
7485858504 0
7505858504 0
7525858523 0
7545858504 0
7565858504 0
7585858544 0
7605858551 1
7625858525 0
7645858525 0
7665858505 0
7685858525 0
7705858525 0
7725858505 0
7745858525 0
7765858505 0
7785858504 0
7805858504 0
7825858543 0
7845858504 0
7865858524 0
7885858504 0
7905858504 0
7925858504 0
7945858523 0
7965858504 0
7985858505 0
8005858505 0
8025858505 0
8045858505 0
8065858525 0
8085858505 0
8105858505 0
8125858525 0
8145858525 0
8165858505 0
8185858525 0
8205858505 0
8225858505 0
8245858525 0
8265858525 0
8285858525 0
8305858525 0
8325858505 0
8345858525 0
8365858525 0
8385858507 0
8405858507 0
8425858546 0
8445858526 0
8465858507 0
8485858526 0
8505858507 0
8525858507 0
8545858526 0
8565858507 0
8585858502 0
8605858502 0
8625858502 0
8645858502 0
8665858541 0
8685858502 0
8705858502 0
8725858502 0
8745858522 0
8765858502 0
8785858523 0
8805858504 0
8825858504 0
8845858504 0
8865858504 0
8885858504 0
8905858523 0
8925858504 0
8945858504 0
8965858504 0
8985858504 0
9005858504 0
9025858543 0
9045858504 0
9065858504 0
9085858504 0
9105858504 0
9125858504 0
9145858523 0
9165858504 0
9185858505 0
9205858505 0
9225858525 0
9245858505 0
9265858525 0
9285858525 0
9305858505 0
9325858505 0
9345858505 0
9365858505 1
9385858543 0
9405858523 0
9425858504 0
9445858523 0
9465858504 0
9485858523 0
9505858543 0
9525858504 0
9545858504 0
9565858504 0
9585858525 0
9605858505 0
9625858544 0
9645858525 0
9665858505 0
9685858505 0
9705858505 0
9725858505 0
9745858525 0
9765858505 0
9785858505 0
9805858505 0
9825858505 0
9845858505 0
9865858544 0
9885858505 0
9905858525 0
9925858505 0
9945858505 0
9965858505 0
9985858526 0
10005858507 0
10025858507 0
10045858507 0
10065858507 0
10085858507 0
10105858526 0
10125858507 0
10145858507 0
10165858507 0
10185858502 0
10205858502 0
10225858561 0
10245858522 0
10265858522 0
10285858522 0
10305858502 0
10325858522 0
10345858541 0
10365858502 0
10385858504 0
10405858504 0
10425858504 0
10445858523 0
10465858523 0
10485858523 0
10505858504 0
10525858504 0
10545858504 0
10565858504 0
10585858525 0
10605858505 0
10625858505 0
10645858505 0
10665858505 0
10685858525 0
10705858525 0
10725858505 0
10745858525 0
10765858505 0
10785858507 0
10805858507 0
10825858546 0
10845858507 0
10865858507 0
10885858507 0
10905858507 0
10925858507 0
10945858526 0
10965858507 0
10985858505 0
11005858505 0
11025858505 0
11045858525 0
11065858525 0
11085858505 0
11105858505 0
11125858505 0
11145858505 0
11165858505 0
11185858526 0
11205858553 0
11225858507 0
11245858507 0
11265858522 0
11285858505 0
11305858525 0
11325858505 0
11345858505 0
11365858505 0
11385858505 0
11405858505 0
11425858544 0
11445858505 0
11465858505 0
11485858505 0
11505858505 0
11525858505 0
11545858525 0
11565858505 0
11585858507 0
11605858507 0
11625858507 0
11645858507 0
11665858526 0
11685858507 0
11705858507 0
11725858507 0
11745858507 0
11765858507 0
11785858523 0
11805858504 0
11825858571 0
11845858525 0
11865858505 0
11885858525 0
11905858525 0
11925858505 0
11945858525 0
11965858505 0
11985858507 0
12005858507 0
12025858546 0
12045858507 0
12065858526 0
12085858526 0
12105858507 0
12125858507 0
12145858526 0
12165858507 0
12185858507 0
12205858507 0
12225858507 0
12245858507 0
12265858526 0
12285858507 0
12305858526 0
12325858507 0
12345858526 0
12365858507 0
12385858528 0
12405858508 0
12425858508 0
12445858508 0
12465858508 0
12485858508 0
12505858528 0
12525858508 0
12545858508 0
12565858508 0
12585858507 0
12605858507 0
12625858546 0
12645858507 0
12665858507 0
12685858507 0
12705858507 0
12725858507 0
12745858546 0
12765858526 0
12785858528 0
12805858528 0
12825858508 0
12845858528 0
12865858547 0
12885858508 0
12905858508 0
12925858508 0
12945858528 0
12965858508 0
12985858528 0
13005858528 0
13025858508 0
13045858508 0
13065858508 0
13085858508 0
13105858528 0
13125858508 0
13145858508 0
13165858508 0
13185858529 0
13205858510 0
13225858549 0
13245858510 0
13265858529 0
13285858510 0
13305858510 0
13325858510 0
13345858529 0
13365858510 0
13385858502 0
13405858502 0
13425858502 0
13445858502 0
13465858522 0
13485858502 0
13505858502 0
13525858502 0
13545858502 0
13565858502 0
13585858523 0
13605858504 0
13625858504 0
13645858504 0
13665858523 0
13685858504 0
13705858523 0
13725858504 0
13745858504 0
13765858504 0
13785858523 0
13805858504 0
13825858543 0
13845858504 0
13865858504 0
13885858504 0
13905858504 0
13925858504 0
13945858523 0
13965858504 0
13985858505 0
14005858505 0
14025858505 0
14045858505 0
14065858525 0
14085858505 0
14105858505 0
14125858505 0
14145858505 0
14165858505 0
14185858523 0
14205858504 0
14225858504 0
14245858504 0
14265858504 0
14285858504 0
14305858523 0
14325858504 0
14345858504 0
14365858504 0
14385858505 0
14405858505 0
14425858544 0
14445858505 0
14465858505 0
14485858505 0
14505858525 0
14525858505 0
14545858525 0
14565858505 0
14585858507 0
14605858507 0
14625858507 0
14645858507 0
14665858526 0
14685858507 0
14705858507 0
14725858507 0
14745858507 0
14765858507 0
14785858528 0
14805858508 0
14825858524 0
14845858528 0
14865874153 0
14885889804 0
14905889797 0
14925889778 0
14945889778 0
14965889777 0
14985889775 0
15005889775 0
15025889813 0
15045889755 0
15065889755 0
15085889774 0
15105889775 0
15125889755 0
15145889774 0
15165889755 0
15185889776 0
15205889756 0
15225889776 0
15245889757 0
15265889776 0
15285889757 0
15305889757 0
15325889756 0
15345889757 0
15365889757 0
15385889776 0
15405889776 0
15425889757 0
15445889756 0
15465889757 0
15485889776 0
15505889776 0
15525889757 0
15545889757 0
15565889756 0
15585889758 0
15605889758 0
15625889797 0
15645889758 0
15665889758 0
15685889758 0
15705889758 0
15725889758 0
15745889777 0
15765889758 0
15785889757 0
15805889756 0
15825889757 0
15845889776 0
15865889776 0
15885889757 0
15905889757 0
15925889756 0
15945889757 0
15965889757 0
15985889777 0
16005889758 0
16025889778 0
16045889758 0
16065889758 0
16085889758 0
16105889777 0
16125889758 0
16145889758 0
16165889758 0
16185889758 0
16205889758 0
16225889797 0
16245889758 0
16265889758 0
16285889758 0
16305889758 0
16325889758 0
16345889777 0
16365889758 0
16385889760 0
16405889759 0
16425889760 0
16445889760 0
16465889779 0
16485889760 0
16505889760 0
16525889759 0
16545889760 0
16565889760 0
16585889771 0
16605889752 0
16625889752 0
16645889752 0
16665889752 0
16685889752 0
16705889771 0
16725889752 0
16745889752 0
16765889771 0
16785889754 0
16805889754 0
16825889792 0
16845889754 0
16865889754 0
16885889753 0
16905889754 0
16925889754 0
16945889773 0
16965889754 0
16985889754 0
17005889753 0
17025889754 0
17045889754 0
17065889788 0
17085889751 0
17105889751 0
17125889751 0
17145889751 0
17165889751 0
17185889772 0
17205889753 0
17225889753 0
17245889752 0
17265889753 0
17285889753 0
17305889772 0
17325889753 0
17345889753 0
17365889752 0
17385889751 0
17405889751 0
17425889790 0
17445889751 0
17465889751 0
17485889751 0
17505889751 0
17525889751 0
17545889770 0
17565889751 0
17585889753 0
17605889752 0
17625889753 0
17645889753 0
17665889772 0
17685889753 0
17705889753 0
17725889752 0
17745889754 0
17765889754 0
17785889773 0
17805889754 0
17825889754 0
17845889753 0
17865889754 0
17885889754 0
17905889773 0
17925889754 0
17945889754 0
17965889753 0
17985889755 0
18005889755 0
18025889794 0
18045889755 0
18065889755 0
18085889756 0
18105889757 0
18125889776 0
18145889841 0
18165889776 0
18185889754 0
18206156408 0
18226155378 0
18246155398 0
18266155398 0
18286155378 0
18306155378 0
18326155378 0
18346155378 0
18366155398 0
18386155465 0
18406155399 0
18426155380 0
18446155399 0
18466155380 0
18486155380 0
18506155419 0
18526155380 0
18546155380 0
18566155380 0
18586155381 0
18606155381 0
18626155440 0
18646155401 0
18666155381 0
18686155381 0
18706155381 0
18726155381 0
18746155401 0
18766155381 0
18786155383 0
18806155383 0
18826155383 0
18846155383 0
18866155402 0
18886155402 0
18906155402 0
18926155383 0
18946155448 0
18966155402 0
18986155420 0
19006155401 0
19026155401 0
19046155381 0
19066155401 0
19086155381 0
19106155401 0
19126155381 0
19146155401 0
19166155381 0
19186155402 0
19206155383 0
19226155422 0
19246155383 0
19266155383 0
19286155383 0
19306155383 0
19326155383 0
19346155402 0
19366155383 0
19386155402 0
19406155383 0
19426155383 0
19446155403 0
19466155402 0
19486155383 0
19506155383 0
19526155383 0
19546155383 0
19566155383 0
19586155404 0
19606155384 0
19626155384 0
19646155384 0
19666155384 0
19686155384 0
19706155404 0
19726155384 0
19746155384 0
19766155384 0
19786155378 0
19806155378 0
19826155417 0
19846155398 0
19866155398 0
19886155398 0
19906155398 0
19926155378 0
19946155398 0
19966155398 0
19986155380 0
20006155380 0
20026155380 0
20046155399 0
20066155399 0
20086155399 0
20106155380 0
20126155380 0
20146155380 0
20166155380 0
20186155399 0
20206155380 0
20226155399 0
20246155380 0
20266155380 0
20286155380 0
20306155399 0
20326155380 0
20346155380 0
20366155399 0
20386155381 0
20406155381 0
20426155420 0
20446155381 0
20466155381 0
20486155381 0
20506155381 0
20526155381 0
20546155401 0
20566155381 0
20586155792 0
20606155792 0
20626155792 0
20646155811 0
20666155811 0
20686155792 0
20706155792 0
20726155792 0
20746155792 0
20766155792 0
20786155813 0
20806155793 0
20826155793 0
20846155793 0
20866155793 0
20886155813 0
20906155813 0
20926155793 0
20946155793 0
20966155793 1
20986155813 0
21006155813 0
21026155852 0
21046155813 0
21066155793 0
21086155793 0
21106155813 0
21126155793 0
21146155813 0
21166155813 0
21186155795 0
21206155795 0
21226155814 0
21246155795 0
21266155814 0
21286155795 0
21306155795 0
21326155795 0
21346155795 0
21366155795 0
21386155811 0
21406155792 0
21426155811 0
21446155792 0
21466155792 0
21486155792 0
21506155831 0
21526155792 0
21546155792 0
21566155792 0
21586155793 0
21606155793 0
21626155832 0
21646155793 0
21666155793 0
21686155793 0
21706155793 0
21726155793 0
21746155813 0
21766155793 0
21786155793 0
21806155793 0
21826155793 0
21846155813 0
21866155832 0
21886155813 0
21906155793 0
21926155793 0
21946155813 0
21966155813 0
21986155814 0
22006155795 0
22026155795 0
22046155795 0
22066155795 0
22086155814 0
22106155880 1
22126155814 0
22146155814 0
22166155814 0
22186155813 0
22206155793 0
22226155852 0
22246155813 0
22266155793 0
22286155793 0
22306155793 0
22326155813 0
22346155813 0
22366155813 0
22386155795 0
22406155795 0
22426155795 0
22446155795 0
22466155814 0
22486155795 0
22506155795 0
22526155795 0
22546155814 0
22566155795 0
22586155816 0
22606155796 0
22626155796 0
22646155816 0
22666155796 0
22686155796 0
22706155816 0
22726155796 1
22746155816 0
22766155816 0
22786155817 0
22806155817 0
22826155837 0
22846155817 0
22866155817 0
22886155798 0
22906155798 0
22926155798 0
22946155817 0
22966155817 0
22986155794 0
23006155813 0
23026155793 0
23046155793 0
23066155813 0
23086155793 0
23106155793 0
23126155793 0
23146155793 0
23166155793 0
23186155814 0
23206155795 0
23226155814 0
23246155795 0
23266155814 0
23286155795 0
23306155814 0
23326155795 0
23346155795 0
23366155795 0
23386155795 0
23406155795 0
23426155834 0
23446155814 0
23466155814 0
23486155795 0
23506155814 0
23526155795 0
23546155834 0
23566155814 0
23586155796 0
23606155796 0
23626155796 0
23646155796 0
23666155816 0
23686155816 0
23706155862 1
23726155816 0
23746155816 0
23766192542 0
23786202709 0
23806282515 0
23826280795 0
23846280814 0
23866280795 0
23886280795 0
23906280814 0
23926280795 0
23946280814 0
23966280795 0
23986280816 0
24006280796 0
24026280835 0
24046280796 0
24066280796 0
24086280796 0
24106280796 0
24126280796 0
24146280816 0
24166280796 0
24186280796 0
24206280796 0
24226280816 0
24246280816 0
24266280816 0
24286280796 0
24306280796 0
24326280796 0
24346280796 0
24366280796 0
24386280817 0
24406280798 0
24426280798 0
24446280798 0
24466280798 0
24486280798 0
24506280817 0
24526280798 0
24546280798 0
24566280798 0
24586280793 0
24606280793 0
24626280832 0
24646280813 0
24666280793 1
24686280813 0
24706280813 0
24726280793 0
24746280879 0
24766280813 0
24786280795 0
24806280814 0
24826280795 0
24846280795 0
24866280814 0
24886497370 0
24906499545 0
24926499545 0
24946502539 0
24966515170 0
24986515189 0
25006515170 0
25026515170 0
25046515170 0
25066515170 0
25086515170 0
25106515189 0
25126515170 0
25146515189 0
25166515170 0
25186515171 0
25206515191 0
25226515210 0
25246515171 0
25266515171 0
25286515171 0
25306515171 0
25326515171 0
25346515191 0
25366515171 0
25386515170 0
25406515170 0
25426515170 0
25446515170 0
25466515189 0
25486515170 0
25506515170 0
25526515170 0
25546515189 0
25566515170 0
25586515191 0
25606515171 0
25626515171 0
25646515171 0
25666515171 0
25686515171 0
25706515191 0
25726515191 0
25746515171 0
25766515171 0
25786515171 0
25806515171 0
25826515210 0
25846515171 0
25866515171 0
25886515171 0
25906515171 0
25926515171 0
25946515191 0
25966515171 0
25986515173 0
26006515173 0
26026515173 0
26046515173 0
26066515192 0
26086515173 0
26106515173 0
26126515173 0
26146515173 0
26166515173 0
26186515183 0
26206515164 0
26226515164 0
26246515164 0
26266515210 0
26286515164 0
26306515183 0
26326515164 0
26346515183 0
26366515183 0
26386515185 0
26406515185 0
26426515204 0
26446515185 0
26466515185 0
26486515165 0
26506515165 0
26526515165 0
26546515185 0
26566515185 0
26586515186 0
26606515167 0
26626515167 0
26646515167 0
26666515186 0
26686515167 0
26706515167 0
26726515167 0
26746515167 0
26766515167 0
26786515188 0
26806515168 0
26826515188 0
26846515188 0
26866515168 0
26886515168 0
26906515188 0
26926515168 0
26946515168 0
26966515168 0
26986515167 0
27006515167 0
27026515206 0
27046515167 0
27066515167 0
27086515167 0
27106515167 0
27126515167 0
27146515206 0
27166515167 0
27186515168 0
27206515168 0
27226515168 0
27246515168 0
27266515188 0
27286515168 0
27306515168 0
27326515168 0
27346515168 0
27366515168 0
27386515207 0
27406515168 0
27426515168 0
27446515168 0
27466515168 0
27486515168 0
27506515188 0
27526515168 0
27546515168 0
27566515168 0
27586515170 0
27606515170 0
27626515209 0
27646515170 0
27666515170 0
27686515170 0
27706515170 0
27726515170 0
27746515189 0
27766515170 0
27786515167 0
27806515167 0
27826515167 0
27846515167 0
27866515186 0
27886515167 0
27906515167 0
27926515167 0
27946515167 0
27966515167 0
27986515188 0
28006515168 0
28026515168 0
28046515168 0
28066515168 0
28086515168 0
28106515188 0
28126515168 0
28146515168 0
28166515168 0
28186515168 0
28206515168 0
28226515207 0
28246515168 0
28266515168 0
28286515168 0
28306515168 0
28326515168 0
28346515188 0
28366515168 0
28386515189 0
28406515170 0
28426515185 0
28446515167 0
28466515187 0
28486515167 0
28506515167 0
28526515167 0
28546515167 0
28566515167 0
28586515185 0
28606515166 0
28626515166 0
28646515166 0
28666515166 0
28686515166 0
28706515185 0
28726515166 0
28746515166 0
28766515166 0
28786515167 0
28806515167 0
28826515206 0
28846515167 0
28866515167 0
28886515167 0
28906515167 0
28926515167 0
28946515187 0
28966515213 0
28986530792 0
29006530792 0
29026530792 0
29046530792 0
29066530812 0
29086530792 0
29106530792 0
29126530792 0
29146530792 0
29166530792 0
29186530813 0
29206530794 0
29226530794 0
29246530794 0
29266530816 0
29286530816 0
29306530881 0
29326530816 0
29346530796 0
29366530816 0
29386530792 0
29406530811 0
29426530831 0
29446530792 0
29466530811 0
29486530792 0
29506530792 0
29526530811 0
29546530811 0
29566530792 0
29586530793 0
29606530793 0
29626530793 0
29646530793 0
29666575452 0
29686577668 0
29706577668 0
29726577668 0
29746577668 0
29766577668 0
29786577707 0
29806577668 0
29826577668 0
29846577668 0
29866577668 0
29886577668 0
29906577688 0
29926577668 0
29946577668 0
29966577668 0
29986577670 0
30006577670 0
30026577709 0
30046577670 0
30066577670 0
30086577670 0
30106577670 0
30126577670 0
30146577689 0
30166577689 0
30186577668 0
30206577668 0
30226577668 0
30246577668 0
30266577688 0
30286577668 0
30306577668 0
30326577688 0
30346577668 0
30366577668 0
30386788561 0
30406796420 0
30426796420 0
30446796420 0
30466796420 0
30486796420 0
30506796439 0
30526796420 0
30546796420 0
30566796420 0
30586796421 0
30606796421 0
30626796460 0
30646796421 0
30666796421 0
30686796421 0
30706796421 0
30726796421 0
30746796441 0
30766796421 0
30786796423 0
30806796423 0
30826796423 0
30846796423 0
30866796442 0
30886796423 0
30906796423 0
30926796423 0
30946796423 0
30966796423 0
30986796439 0
31006796420 0
31026796420 0
31046796420 0
31066796420 0
31086796420 0
31106796439 0
31126796420 0
31146796420 0
31166796420 0
31186796441 0
31206796421 0
31226796460 0
31246796421 0
31266796421 0
31286796421 0
31306796421 0
31326796421 0
31346796441 0
31366796437 0
31386796419 0
31406796419 0
31426796419 0
31446796419 0
31466796438 0
31486796465 0
31506796419 0
31526796419 0
31546796419 0
31566796419 0
31586796440 0
31606796420 0
31626796420 0
31646796420 0
31666796420 0
31686796420 0
31706796441 0
31726796421 0
31746796421 0
31766796421 0
31786796420 0
31806796420 0
31826796459 0
31846796420 0
31866796420 0
31886796420 0
31906796420 0
31926796420 0
31946796439 0
31966796420 0
31986796421 0
32006796421 0
32026796421 0
32046796421 0
32066796441 0
32086796421 0
32106796421 0
32126796421 0
32146796421 0
32166796421 0
32186796441 0
32206796421 0
32226796421 0
32246796421 0
32266796421 0
32286796421 0
32306796487 0
32326796421 0
32346796421 0
32366796421 0
32386796424 0
32406796424 0
32426796509 0
32446796424 0
32466796424 0
32486796424 0
32506796424 0
32526796424 0
32546796444 0
32566796424 1
32586796479 0
32606796433 0
32626796479 0
32646796433 0
32667013686 0
32687015183 0
32707015164 0
32727015183 0
32747015183 0
32767015164 0
32787195153 0
32807187040 0
32827187060 0
32847190047 0
32867187040 0
32887187060 0
32907190066 0
32927187040 0
32947187040 0
32967190031 0
32987187040 0
33007187060 0
33027190051 0
33047187060 0
33067187040 0
33087190031 0
33107187040 0
33127187040 0
33147190070 0
33167187040 0
33187187042 0
33207190033 0
33227187042 0
33247187042 0
33267190052 0
33287187042 0
33307187042 0
33327190033 0
33347187042 0
33367187042 0
33387190131 0
33407187040 0
33427187040 0
33447190031 0
33467187040 0
33487187040 0
33507190131 0
33527187040 0
33547187060 0
33567190051 0
33587187062 0
33607187061 0
33627190068 0
33647187061 0
33667187061 0
33687190048 0
33707187042 0
33727187042 0
33747190068 0
33767187042 0
33787187061 0
33807190048 0
33827187042 0
33847187042 0
33867457050 0
33887452667 0
33907452667 0
33927452667 0
33947452667 0
33967452667 0
33987452734 0
34007452668 0
34027452688 0
34047452688 0
34067452668 0
34087452668 0
34107452734 0
34127452668 0
34147452668 0
34167452668 0
34187452665 0
34207452685 0
34227452685 0
34247452685 0
34267452685 0
34287452685 0
34307452665 0
34327452665 0
34347452685 0
34367452685 0
34387452667 0
34407452667 0
34427452667 0
34447452667 0
34467452752 0
34487452686 0
34507452667 0
34527452667 0
34547452667 0
34567452667 0
34587452688 0
34607452668 0
34627452668 0
34647452668 0
34667452688 0
34687452668 0
34707698412 0
34727702668 0
34747702688 0
34767702668 0
34787702670 0
34807702690 0
34827702689 0
34847702670 0
34867702670 0
34887702670 0
34907702670 0
34927702670 0
34947702689 0
34967702670 0
34987702669 0
35007702668 0
35027702668 0
35047702688 0
35067702707 0
35087702688 0
35107702688 0
35127702668 0
35147702668 0
35167702688 0
35187708437 0
35207702670 0
35227702670 0
35247702670 0
35267702689 0
35287702670 0
35307702755 0
35327702670 0
35347702670 0
35367702670 0
35387702670 0
35407702690 0
35427702689 0
35447702689 0
35467702670 0
35487702670 0
35507702670 0
35527702670 0
35548015033 0
35568015189 0
35588015171 0
35608015171 0
35628015171 0
35648015171 0
35668015191 0
35688015171 0
35708015171 0
35728015171 0
35748015171 0
35768015171 0
35788015186 0
35808015167 0
35828015167 0
35848015167 0
35868015167 0
35888015186 0
35908015186 0
35928015167 0
35948015167 0
35968015167 0
35988015168 0
36008015188 0
36028015188 0
36048015168 0
36068015168 0
36088015188 0
36108015168 0
36128015168 0
36148015188 0
36168015168 0
36188015168 0
36208015168 0
36228015168 0
36248015168 0
36268015234 1
36288015188 0
36308015188 0
36328015188 0
36348015188 0
36368015168 0
36388015189 0
36408015189 0
36428015170 0
36448015170 0
36468015170 0
36488015189 0
36508015189 0
36528015189 0
36548015170 0
36568015170 0
36588015168 0
36608015188 0
36628015188 0
36648015168 0
36668015188 0
36688015168 0
36708015168 0
36728015168 0
36748015188 0
36768015168 0
36788015170 0
36808015189 0
36828015170 0
36848015170 0
36868015235 0
36888015170 0
36908015170 0
36928015170 0
36948015170 0
36968015170 0
36988015189 0
37008015170 0
37028015170 0
37048015170 0
37068015170 0
37088015170 0
37108015235 0
37128015170 0
37148015170 0
37168015189 0
37188015191 0
37208015210 0
37228015191 0
37248015171 0
37268015191 0
37288015191 0
37308015171 0
37328015171 0
37348015191 0
37368015171 0
37388015168 0
37408015188 0
37428015168 0
37448015168 0
37468015188 0
37488015168 0
37508015168 0
37528015168 0
37548015168 0
37568015168 0
37588015189 0
37608015170 0
37628015170 0
37648015170 0
37668015189 0
37688015170 0
37708015236 0
37728015170 0
37748015170 0
37768015170 0
37788015170 0
37808015189 0
37828015235 0
37848015170 0
37868015170 0
37888015170 0
37908015170 0
37928015170 0
37948015235 0
37968015189 0
37988015191 0
38008015191 0
38028015191 0
38048015171 0
38068015256 0
38088015191 0
38108015171 0
38128015171 0
38148015171 0
38168015171 0
38188015209 0
38208015189 0
38228015216 1
38248015189 0
38268015189 0
38288015170 0
38308015255 0
38328015170 0
38348015189 0
38368015189 0
38388015171 0
38408015191 0
38428015237 0
38448015171 0
38468015191 0
38488015171 0
38508015191 0
38528015171 0
38548236768 0
38568233921 0
38588233923 0
38608233923 0
38628233923 0
38648233923 0
38668234008 0
38688233923 0
38708233923 0
38728233923 0
38748233923 0
38768233942 0
38788233963 0
38808233944 0
38828233924 0
38848233924 0
38868233944 0
38888233944 0
38908233990 0
38928233924 0
38948233924 0
38968233924 0
38988233936 0
39008233956 0
39028233982 1
39048233936 0
39068233936 0
39088233936 0
39108233936 0
39128233917 0
39148234002 0
39168233936 0
39188233918 0
39208233918 0
39228233918 0
39248233918 0
39268233984 0
39288233938 0
39308233938 0
39328233918 0
39348233918 0
39368233918 0
39388233984 0
39408233918 0
39428233918 0
39448233918 0
39468233938 0
39488233938 0
39508234003 0
39528233918 0
39548233918 0
39568233938 0
39588233939 0
39608233939 0
39628233985 0
39648233920 0
39668233939 0
39688233920 0
39708233939 0
39728233920 0
39748233985 0
39768233920 0
39788233918 0
39808233918 0
39828233918 0
39848233918 0
39868233984 0
39888233918 0
39908233918 0
39928233938 0
39948233918 0
39968233938 0
39988233985 0
40008233920 0
40028233920 0
40048233920 0
40068233920 0
40088233920 0
40108441730 0
40128452670 0
40148452670 0
40168452670 0
40188452670 0
40208452689 0
40228452689 0
40248452670 0
40268452670 0
40288452670 0
40308452670 0
40328452670 0
40348549489 0
40368565051 0
40388577671 0
40408577671 0
40428577671 0
40448577671 0
40468844814 0
40488843316 0
40508843316 0
40528843296 0
40548843296 0
40568843296 0
40588843357 0
40608843292 0
40628843292 0
40648843292 0
40668843292 0
40688843292 0
40708843311 0
40728843292 0
40748843292 0
40768843292 0
40788843293 0
40808843313 0
40828843313 0
40848843293 0
40868843293 0
40888843293 0
40908843293 0
40928843293 0
40948843359 0
40968843293 0
40988843293 0
41008843293 0
41028843293 0
41048843293 0
41068843313 0
41088843293 0
41108843293 0
41128843293 0
41148843293 0
41168843293 0
41188843360 0
41208843295 0
41228843295 0
41248843341 0
41268843295 0
41288843295 0
41308843360 0
41328843295 0
41348843295 0
41368843295 0
41388843293 0
41408843313 0
41428843359 0
41448843313 0
41468843293 0
41488843293 0
41508843293 0
41528843293 0
41548843375 0
41568843291 0
41588843293 0
41608843293 0
41628843293 0
41648843293 0
41668843334 0
41688843314 0
41708843314 0
41728843314 0
41748843295 0
41768843314 0
41788843380 0
41808858920 0
41828858920 0
41848858920 0
41868858939 0
41888858920 0
41908859005 0
41928874545 0
41948874545 0
41968877551 0
41988890171 0
42008890191 0
42028890237 0
42048905796 0
42068905816 0
42088905796 0
42108905796 0
42128905796 0
42148905862 0
42168921441 0
42188921417 0
42208921417 0
42228921417 0
42248921417 0
42268921482 0
42288940033 0
42308952667 0
42328952667 0
42348952667 0
42368952667 0
42388952688 0
42408952668 0
42428952668 0
42448952668 0
42468952668 0
42488952668 0
42508952688 0
42528952668 0
42548952668 0
42568952668 0
42588952670 0
42608952709 0
42628952689 0
42648952670 0
42668952670 0
42688952670 0
42708952689 0
42728952670 0
42748952735 0
42768968295 0
42788968296 0
42808968296 0
42828968296 0
42848968296 0
42868968316 0
42888968296 0
42908968296 0
42928968296 0
42948968296 0
42968968296 0
42988968360 0
43008983920 0
43028983920 0
43048983920 0
43068983920 0
43088983920 0
43108983985 0
43128999545 0
43149002536 0
43169015170 0
43189015171 0
43209015191 0
43229015191 0
43249015171 0
43269015171 0
43289015171 0
43309015171 0
43329015191 0
43349015237 0
43369030796 0
43389030796 0
43409030796 0
43429030796 0
43449030796 0
43469030862 0
43489046421 0
43509062046 0
43529065037 0
43549077671 0
43569077671 0
43589077692 0
43609077673 0
43629077673 0
43649077673 0
43669077719 0
43689093298 0
43709093363 0
43729108923 0
43749108939 0
43769108920 0
43789108917 0
43809108937 0
43829108983 0
43849127530 0
43869140167 0
43889140167 0
43909140167 0
43929140167 0
43949140233 0
43969155793 0
43989155794 0
44009155794 0
44029155794 0
44049155794 0
44069155860 0
44089171466 0
44109190034 0
44129202670 0
44149202670 0
44169202670 0
44189202735 0
44209218295 0
44229218295 0
44249218295 0
44269218295 0
44289218295 0
44309218314 0
44329218295 0
44349218295 0
44369218295 0
44389218296 0
44409218316 0
44429218362 0
44449233921 0
44469233921 0
44489233921 0
44509233921 0
44529233921 0
44549233987 0
44569249546 0
44589249545 0
44609252518 0
44629265170 1
44649265191 0
44669265210 0
44689265191 0
44709265191 0
44729265171 0
44749265171 0
44769265191 0
44789265239 0
44809265173 0
44829265173 0
44849265173 0
44869265192 0
44889265173 0
44909265258 0
44929265173 0
44949265173 0
44969265173 0
44989265173 0
45009265192 0
45029265192 0
45049265173 0
45069265173 0
45089265192 0
45109265173 0
45129265173 0
45149265238 0
45169265192 0
45189265174 0
45209265174 0
45229265174 0
45249265174 0
45269265194 0
45289265174 0
45309265174 0
45329265174 0
45349265174 0
45369265174 0
45389265188 0
45409265168 0
45429265168 0
45449265168 0
45469265168 0
45489265168 0
45509265234 0
45529265168 0
45549265168 0
45569265168 0
45589265170 0
45609265189 0
45629265235 0
45649265170 0
45669265189 0
45689265189 0
45709265170 0
45729265170 0
45749488665 0
45769483920 0
45789483920 0
45809483920 0
45829483920 0
45849483920 0
45869483985 0
45889483920 0
45909483920 0
45929483920 0
45949483920 0
45969483920 0
45989483941 0
46009483921 0
46029483921 0
46049483921 0
46069483921 0
46089483921 0
46109483987 0
46129483921 0
46149483921 0
46169483921 0
46189483920 0
46209483939 0
46229483985 0
46249483920 0
46269483920 0
46289483920 0
46309483939 0
46329483920 0
46349484031 0
46369483920 0
46389483921 0
46409483921 0
46429483921 0
46449483921 0
46469483987 0
46489483921 0
46509483921 0
46529483921 0
46549483921 0
46569483921 0
46589483988 0
46609483923 0
46629483923 0
46649483923 0
46669483923 0
46689483923 0
46709483988 0
46729483938 0
46749483920 0
46769483920 0
46789483922 0
46809483941 0
46829483987 0
46849483922 0
46869483922 0
46889483922 0
46909483922 0
46929483922 0
46949483987 0
46969483922 0
46989483919 0
47009483919 0
47029483919 0
47049483919 0
47069483984 0
47089483919 0
47109483919 0
47129483919 0
47149483919 0
47169483919 0
47189483940 0
47209483920 0
47229483920 0
47249483920 0
47269483920 0
47289483920 0
47309483986 0
47329483920 0
47349483920 0
47369483920 0
47389483920 0
47409483940 0
47429483986 0
47449483920 0
47469483920 0
47489483920 0
47509483920 0
47529483920 0
47549484032 0
47569483920 0
47589483922 0
47609483922 0
47629483922 0
47649483922 0
47669483987 0
47689483923 0
47709483923 0
47729483923 0
47749483924 0
47769483924 0
47789483988 0
47809483923 0
47829483923 0
47849483923 0
47869483923 0
47889483923 1
47909483962 0
47929483942 0
47949483923 0
47969483942 0
47989483924 0
48009483944 0
48029483963 0
48049483924 0
48069483924 0
48089483924 0
48109483944 0
48129483924 0
48149483990 0
48169483944 0
48189483924 0
48209483924 0
48229483924 0
48249483924 0
48269551015 0
48289546424 0
48309546424 0
48329546424 0
48349546424 0
48369546424 0
48389546511 0
48409546426 0
48429546445 0
48449546426 0
48469546426 0
48489546426 0
48509546491 0
48529546426 0
48549546426 0
48569546426 0
48589546418 0
48609546457 0
48629546503 0
48649546438 0
48669546418 0
48689546418 0
48709546438 0
48729546438 0
48749546438 0
48769546418 0
48789546420 0
48809546420 0
48829546439 0
48849546439 0
48869676037 0
48889671439 0
48909671439 0
48929671439 0
48949671439 0
48969671420 0
48989671505 0
49009671439 0
49029671420 0
49049671420 0
49069671420 0
49089671439 0
49109671485 0
49129671439 0
49149671466 1
49169671439 0
49189671441 0
49209671460 0
49229671460 0
49249671421 0
49269671441 0
49289671441 0
49309671421 0
49329671421 0
49349671487 0
49369671441 0
49389671420 0
49409671420 0
49429671439 0
49449671420 0
49469928964 0
49489921420 0
49509921420 0
49529921440 0
49549921439 0
49569921420 0
49589975863 0
49609983921 0
49629983941 0
49649983941 0
49669983921 0
49689983921 0
49709983987 0
49729983921 0
49749983921 0
49769983941 0
49789983941 0
49809983941 0
49830223056 0
49850218368 0
49870218368 0
49890218368 0
49910218368 0
49930218368 0
49950238885 0
49970233921 0
49990233942 0
50010233923 0
50030233923 0
50050233942 0
50070347953 0
50090343298 0
50110343298 0
50130343298 0
50150343298 0
50170343298 0
50190343360 0
50210343295 0
50230343295 0
50250343295 0
50270343295 0
50290343295 0
50310343360 0
50330343314 0
50350343314 0
50370343314 0
50390343296 0
50410343316 0
50430343335 0
50450343316 0
50470343296 0
50490343296 0
50510343296 0
50530343316 0
50550343362 0
50570343316 0
50590343298 0
50610343298 0
50630343298 0
50650343298 0
50670343317 0
50690343298 0
50710343298 0
50730343317 0
50750343298 0
50770343298 0
50790519839 0
50810515174 0
50830515194 0
50850515174 0
50870515174 0
50890515174 0
50910515194 0
50930515174 0
50950515174 0
50970515174 0
50990515173 0
51010515192 0
51030515238 0
51050515173 0
51070515173 0
51090515173 0
51110515173 0
51130515173 0
51150647770 0
51170655798 0
51190655799 0
51210655799 0
51230655799 0
51250655819 0
51270655819 0
51290655799 0
51310655799 0
51330655799 0
51350655799 0
51370655819 0
51390655865 0
51410655799 0
51430655799 0
51450655799 0
51470655799 0
51490655799 0
51510655819 0
51530655799 0
51550655799 0
51570655799 0
51590655801 1
51610655886 0
51630655886 0
51650655820 0
51670655820 0
51690655801 0
51710655820 0
51730655820 0
51750655820 0
51770655801 0
51790655790 0
51810655790 0
51830655790 0
51850655810 0
51870655856 0
51890655790 0
51910655790 0
51930655790 0
51950655790 0
51970655790 0
51990655811 0
52010655792 0
52030655792 0
52050655792 0
52070655792 0
52090655792 0
52110655877 0
52130655811 0
52150655792 0
52170655792 0
52190655792 0
52210655811 0
52230655811 0
52250655792 0
52270655792 0
52290655792 0
52310655792 0
52330655792 0
52350655857 0
52370655792 0
52390655793 0
52410655793 0
52430655793 0
52450655859 0
52470754298 0
52490765168 0
52510765188 0
52530765168 0
52550765188 0
52570765188 0
52590765233 0
52610765167 0
52630765167 0
52650765167 0
52670765167 0
52690765186 0
52710765252 1
52730765186 0
52750765186 0
52770919066 0
52790921438 0
52810921438 0
52830921484 0
52850921438 0
52870921418 0
52890921418 0
52910921418 0
52930921418 0
52950921438 0
52970921438 0
52990921418 0
53010921418 0
53030921418 0
53050921418 0
53070921484 0
53090921484 0
53110921438 0
53130921438 0
53150921438 0
53170921418 0
53190921505 0
53210921439 0
53230921439 0
53250921439 0
53270921420 0
53290921439 0
53310921459 0
53330921420 0
53350921420 0
53370921485 0
53390921436 0
53410921456 0
53430921502 0
53450921417 0
53470921417 0
53490921436 0
53510921417 0
53530921417 0
53550921436 0
53570921417 0
53590921418 0
53610921438 0
53630921438 0
53650921418 0
53670921484 0
53690921418 0
53710921418 0
53730921418 0
53750921418 0
53770921418 0
53791113515 0
53811124543 0
53831124543 0
53851127523 0
53871124543 0
53891124563 0
53911127623 0
53931124543 0
53951124543 0
53971127542 0
53991124564 0
54011124584 0
54031127644 0
54051124545 0
54071124564 0
54091127544 0
54111124545 0
54131124545 0
54151127644 0
54171124545 0
54191124543 0
54211127542 0
54231124589 0
54251124609 0
54271127641 0
54291124563 0
54311124563 0
54331127523 0
54351124563 0
54371124563 0
54391127559 0
54411124545 0
54431124545 0
54451127559 0
54471124545 0
54491124545 0
54511127658 0
54531124545 0
54551124545 0
54571127540 0
54591124546 0
54611124566 0
54631127561 0
54651124546 0
54671124546 0
54691127541 0
54711124566 0
54731124546 0
54751254141 0
54771265191 0
54791265173 0
54811265173 0
54831265173 0
54851265173 0
54871301019 0
54891312048 0
54911312048 0
54931315043 0
54951312048 0
54971312048 0
54991315058 0
55011312043 0
55031312043 0
55051315038 0
55071312063 0
55091312043 0
55111315058 0
55131312043 0
55151312043 0
55171315038 0
55191312045 0
55211312064 0
55231551089 0
55251565040 0
55271562045 0
55291562064 1
55311565139 0
55331577689 0
55351577755 0
55371577689 0
55391577670 0
55411577689 0
55431577689 0
55451577670 0
55471577735 0
55491577670 0
55511577670 0
55531577689 0
55551577670 0
55571577689 0
55591585181 0
55611593296 0
55631593296 0
55651593296 0
55671593296 0
55691593316 0
55711593362 0
55731593296 0
55751593296 0
55771593296 0
55791593295 0
55811593314 0
55831593380 0
55851593295 0
55871593295 0
55891593295 0
55911593295 0
55931593295 0
55951593360 0
55971593295 0
55991593296 0
56011593296 0
56031593296 0
56051593296 0
56071593362 0
56091593296 0
56111593296 0
56131593296 0
56151593296 0
56171593296 0
56191593362 0
56211593296 0
56231593296 0
56251593296 0
56271593296 0
56291593296 0
56311593381 0
56331593296 0
56351593316 0
56371593296 0
56391593298 0
56411593317 0
56431593363 0
56451593298 0
56471593298 0
56491593298 0
56511593298 0
56531593298 0
56551834989 0
56571843298 0
56591843294 0
56611843294 0
56631843294 0
56651843294 0
56671843359 0
56691843294 0
56711843294 0
56731843294 0
56751843294 0
56771843294 0
56791843361 0
56811843295 0
56831843295 0
56851843295 0
56871843295 0
56891843295 0
56911913381 0
56931921420 0
56951921420 0
56971921485 0
56991940091 0
57011952690 0
57031952709 0
57051952670 0
57071952690 0
57091952689 0
57111952670 0
57131952670 0
57151952689 0
57171952670 0
57191952691 0
57211952671 0
57231952691 0
57251952672 0
57271952737 0
57291968296 0
57311968297 0
57331968296 0
57351968296 0
57371968297 0
57391968334 0
57411968295 0
57431968295 0
57451968295 0
57471968295 0
57491968315 0
57511968360 0
57531983920 0
57551983920 0
57571983920 0
57591983921 0
57611983941 0
57631983941 0
57651983921 0
57671983922 0
57691983921 0
57711983921 0
57731983922 0
57751983941 0
57771983921 0
57791983922 0
57811983921 0
57831983921 0
57851983922 0
57872191652 0
57892202671 0
57912202671 0
57932202671 0
57952202691 0
57972202671 0
57992202692 0
58012202692 0
58032202673 0
58052202673 0
58072202673 0
58092202673 0
58112379198 0
58132390173 0
58152390173 0
58172390173 0
58192390167 0
58212390186 0
58232390186 0
58252390167 0
58272390167 0
58292390167 0
58312390167 0
58332390167 0
58352390232 0
58372405792 0
58392405793 0
58412405793 0
58432405793 0
58452405793 0
58472405859 0
58492421418 0
58512421418 0
58532421418 0
58552421418 0
58572421418 0
58592421439 0
58612421420 0
58632421420 0
58652421420 0
58672421420 0
58692421420 0
58712421439 0
58732421420 0
58752421420 0
58772421420 0
58792421421 0
58812421441 0
58832421441 0
58852421421 0
58872421421 0
58892421421 0
58912421421 0
58932421421 0
58952421441 0
58972421441 0
58992421420 0
59012421420 0
59032421420 0
59052421436 0
59072629265 0
59092640167 0
59112640167 0
59132640167 0
59152640167 0
59172640167 0
59192640188 0
59212640169 0
59232640169 0
59252640169 0
59272640169 0
59292640169 0
59312640234 0
59332655794 0
59352655794 0
59372655794 0
59392655794 0
59412655814 0
59432923052 0
59452937044 0
59472940032 0
59492952669 0
59512952669 0
59532952669 0
59552952735 0
59572968294 0
59592968295 0
59612968295 0
59632968295 0
59652968295 0
59672968361 0
59692983966 0
59712999546 0
59733002533 0
59753015170 0
59773015170 0
59793144996 0
59813155793 0
59833155793 0
59853155793 0
59873155907 0
59893171439 0
59913190072 0
59933202689 0
59953218295 0
59973233920 0
59993252572 0
60013265191 0
60033280816 0
60053296421 0
60073315072 0
60093327671 0
60113343296 0
60133358941 0
60153377573 0
60173390171 0
60193405796 0
60213421421 0
60233440053 0
60253452671 0
60273468335 0
60293483921 0
60313502569 0
60333515171 0
60353530796 0
60373546421 0
60393565190 0
60413577673 0
60433593298 0
60453608923 0
60473627570 0
60493640173 0
60513655863 0
60533671423 0
60553690071 0
60573702673 0
60593718298 0
60613733943 0
60633752671 0
60653765173 0
60673780798 0
60693796423 0
60713817954 0
60733827673 0
60753843364 0
60773858923 0
60793877592 0
60813890175 0
60833905800 0
60853921444 0
60873940192 0
60893952675 0
60913968319 0
60933983924 0
60954002576 0
60974015174 0
60994030865 0
61014046424 0
61034065056 0
61054077674 0
61074093299 0
61094108924 0
61114127656 0
61134140174 0
61154155799 0
61174171424 0
61194190057 0
61214202695 0
61234218438 0
61254233926 0
61274252557 0
61294265176 0
61314280801 0
61334296426 0
61354315077 0
61374327676 0
61394343296 0
61414358921 0
61434377553 0
61454390191 0
61474390256 0
61494390191 0
61514390191 0
61534390171 0
61554390171 0
61574390191 0
61594390238 0
61614390173 0
61634390173 0
61654390173 0
61674390173 0
61694390192 0
61714390284 0
61734390192 0
61754390192 0
61774390192 0
61794390173 0
61814390192 0
61834629233 0
61854624548 0
61874627554 0
61894624548 0
61914624548 0
61934627554 0
61954624587 0
61974624567 0
61994627556 0
62014624549 0
62034624549 0
62054627556 0
62074879292 0
62094874549 0
62114874569 0
62134877556 0
62154874549 0
62174874549 0
62194877654 0
62214874548 0
62234874567 0
62254877554 0
62274874548 0
62294874548 0
62314877639 0
62334874548 0
62354874548 0
62374877539 0
62394874549 0
62414874569 0
62435019763 0
62455015174 0
62475015174 0
62495015174 0
62515015174 0
62535015174 0
62555015240 0
62575015174 0
62595015195 0
62615015176 0
62635015176 0
62655015176 0
62675015242 0
62695015176 0
62715015176 0
62735015176 0
62755015195 0
62775015176 0
62795066963 0
62815062052 0
62835062052 0
62855065043 0
62875062052 0
62895062052 0
62915113593 0
62935108927 0
62955108927 0
62975108927 0
62995108924 0
63015108944 0
63035108944 0
63055108924 0
63075108924 0
63095108924 0
63115108924 0
63135108924 0
63155108990 0
63175108924 0
63195108926 0
63215108926 0
63235108926 0
63255108926 0
63275108991 0
63295108945 0
63315108926 0
63335108926 0
63355108926 0
63375108926 0
63395108992 0
63415108926 0
63435108926 0
63455108926 0
63475108926 0
63495108926 0
63515108991 0
63535108926 0
63555108926 0
63575108926 0
63595108927 0
63615108947 0
63635108993 0
63655108927 0
63675108927 0
63695108927 0
63715108927 0
63735108927 0
63755108993 0
63775108927 0
63795108926 0
63815108942 0
63835108923 0
63855108923 0
63875160433 0
63895155799 0
63915155866 0
63935155820 0
63955156766 0
63975155801 0
63995155887 0
64015155802 0
64035155822 0
64055155802 0
64075155802 0
64095155802 0
64115155822 0
64135155822 0
64155155822 0
64175155868 0
64195155822 0
64215155841 0
64235155887 0
64255155802 1
64275155822 0
64295155822 0
64315155822 0
64335155822 0
64355155868 0
64375155822 0
64395155823 0
64415155804 0
64435155804 0
64455155804 0
64475155823 0
64495155804 0
64515155823 0
64535155804 0
64555155804 0
64575155804 0
64595191723 0
64615187040 0
64635190063 0
64655187040 0
64675187040 0
64695190063 0
64715187106 0
64735187040 0
64755190063 0
64775187060 0


==> images/data-corridor/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-t10-tv00-pt3-pi60-pet600-mob1-obs1-dd1-dm5-dmu0-nv20-rth10-lt1-lgt6-uc10-uco10-ng100-s200-of0-node17-pp-rep4-istPP.txt <==
11351055 1
2831819459 1
2831819460 16
2836572149 16
2836572150 2
3103812759 2
3103812760 1
3110304322 1
3110304323 2
3116827241 2
3116827242 3
3117325218 3
3117325219 2
3607818593 2
3607818594 3
3879813204 3
3879813205 2
3891818803 2
3891818804 3
3897576456 3
3897576457 4
3898829280 4
3898829281 3
4427855863 3
4427855864 4
4433076990 4
4433076991 5
4434077600 5
4434077601 4
5669821219 4
5669821220 5
6507819879 5
6507819880 6
6514352866 6
6514352867 7
6515828712 7
6515828713 6
7329882915 6
7329882916 5
7336856989 5
7336856990 9
7336859282 9
7336859283 9
7337817559 9
7337817560 9
7338085482 9
7338085483 7
7601816206 7
7601816207 6
7611859651 6
7611859652 7
8227820808 7
8227820809 8
8234084340 8
8234084341 9
8234832687 9
8234832688 8
9371952720 8
9371952721 10
10214009315 10
10214009316 11
11817822331 11
11817822332 12
11823115079 12
11823115080 13
12735817924 13
12735817925 14
14831826535 14
14831826536 15
14838826823 15
14838826824 1
14841086237 1
14841086238 2
14883370496 2
14883370497 1
18107823577 1
18107823578 3
18112579988 3
18112579989 3
18112582398 3
18112582399 3
18114025953 3
18114025954 3
18379815024 3
18379815025 2
18929823392 2
18929823393 1
18936579884 1
18936579885 4
18936582295 4
18936582296 4
18937824983 3
18937824984 3
19831821110 3
19831821111 4
20971821268 4
20971821269 5
21827824513 5
21827824514 6
21832582539 6
21832582540 8
21832584954 8
21832584955 8
21833584340 7
21833584341 7
21834082093 7
21834082094 6
22100022633 6
22100022634 5
22110249503 5
22110249504 6
22732234102 6
22732234103 7
22737837301 7
22737837302 9
22737839713 9
22737839714 9
22739330121 7
22739330122 7
23429880494 7
23429880495 6
23437333583 6
23437333584 9
23438582295 9
23438582296 8
23701815286 8
23701815287 7
23712333159 7
23712333160 8
24673822359 8
24673822360 10
26329822355 10
26329822356 9
26334586684 9
26334586685 11
26334589098 11
26334589099 11
26335949438 11
26335949439 11
26336107727 11
26336107728 13
29247824545 13
29247824546 12
29254085606 12
29254085607 14
29255331686 14
29255331687 16
29258058980 16
29258058981 14
29259815622 14
29259815623 16
29266635116 16
29266635117 14
29267963194 14
29267963195 16
32573824457 16
32573824458 15
32579077281 15
32579077282 2
32579079692 2
32579079693 2
32579837853 2
32579837854 2
32581327761 2
32581327762 1
32581863094 1
32581863095 2
32583815059 2
32583815060 1
32585818095 1
32585818096 2
32623620245 2
32623620246 1
33529820298 1
33529820299 2
34229823531 2
34229823532 3
34235829938 3
34235829939 4
34236828286 4
34236828287 3
35029820970 3
35029820971 2
35035330470 2
35035330471 5
35038580362 5
35038580363 4
36273821208 4
36273821209 3
36281080946 3
36281080947 5
37149821519 5
37149821520 6
37951821604 6
37951821605 5
37957335370 5
37957335371 9
37957337786 9
37957337787 9
37957816992 9
37957816993 9
37958083783 9
37958083784 7
38223815234 7
38223815235 6
38233982575 6
38233982576 7
38239085041 7
38239085042 9
38239580092 9
38239580093 8
38242332583 8
38242332584 7
38749821910 7
38749821911 8
39021815285 8
39021815286 7
39034285848 7
39034285849 8
39040335658 8
39040335659 9
39040583612 9
39040583613 8
39450109534 8
39450109535 10
41651824983 10
41651824984 1
41657838923 1
41657838924 13
44635823197 13
44635823198 12
44641330921 12
44641330922 16
47893935470 16
47893935471 15
47899075759 15
47899075760 2
47900324145 2
47900324146 1
47901815088 1
47901815089 2
47903818051 2
47903818052 1
48590073953 1
48590073954 2
48861814705 2
48861814706 1
48874389428 1
48874389429 2
48880824400 2
48880824401 3
48882577642 3
48882577643 2
49145817712 2
49145817713 1
49156265363 1
49156265364 2
49162328911 2
49162328912 3
49163326892 3
49163326893 2
49511823568 2
49511823569 3
49518580209 3
49518580210 4
49520329367 4
49520329368 3
50311821086 3
50311821087 2
50316579746 2
50316579747 4
51595821207 4
51595821208 3
51600580560 3
51600580561 5
52433922564 5
52433922565 6
52441330153 6
52441330154 8
52441332566 8
52441332567 8
52442087687 8
52442087688 8
52442333572 8
52442333573 7
52443080753 7
52443080754 6
52705815154 6
52705815155 5
52716406986 5
52716406987 6
53069818903 6
53069818904 5
53082038538 5
53082038539 6
53088582850 6
53088582851 8
53089326923 8
53089326924 6
53173816167 6
53173816168 7
53353815203 7
53353815204 6
53367821664 6
53367821665 7
53953821857 7
53953821858 8
54225815256 8
54225815257 7
54240032834 7
54240032835 8
55297822324 8
55297822325 10
56953823084 10
56953823085 1
56962590143 1
56962590144 13
56962592636 13
56962592637 13
56963585175 13
56963585176 13
59855923864 13
59855923865 12
59862838487 12
59862838488 14
59863338805 14
59863338806 15
59863898787 15
59863898788 14
59865080287 14
59865080288 15
59865922613 15
59865922614 14
59868043416 14
59868043417 15
59869840496 15
59869840497 14
59871819670 14
59871819671 15
61437823036 15
61437823037 16
61444576600 16
61444576601 1
61445079179 1
61445079180 3
61709817712 3
61709817713 1
63897820564 1
63897820565 2
63903085954 2
63903085955 3
63903088364 3
63903088365 0
63903577641 0
63903577642 2
64169817695 2
64169817696 1
64259917852 1
64259917853 2
64265829166 2
64265829167 3
64266328545 3
64266328546 2
64795518502 2


==> images/data-corridor/gainPower-corridor-hist.dat <==
-     RPL RPL RPL-PP RPL-PP mRPL mRPL RL-Probe RL-Probe 
0.02  0.2436 0.0254 0.3202 0.0155 0.2454 0.0168 0.1870 0.0042  
0.05  0.3517 0.0735 0.5231 0.0293 0.2677 0.0278 0.2019 0.0084 
0.1   0.3134 0.0474 0.7331 0.0638 0.3381 0.0300 0.2479 0.0132 
- - - - - - - - - 
0.02  0.2235 0.0287 0.2925 0.0092 0.2406 0.0124 0.1796 0.0164 
0.05  0.3133 0.0268 0.4397 0.0161 0.2709 0.0272 0.1911 0.0078 
0.1   0.3529 0.0575 0.5916 0.0278 0.2976 0.0213 0.2067 0.0155 
- - - - - - - - - 
0.02  0.1844 0.0175 0.2452 0.0103 0.2339 0.0150 0.1746 0.0120 
0.05  0.2418 0.0268 0.3128 0.0098 0.2434 0.0137 0.1760 0.0089 
0.1   0.2667 0.0290 0.3396 0.0085 0.2483 0.0125 0.1769 0.0091 


==> images/data-corridor/overheadTot-corridor-hist.dat <==
- RPL RPL RPL RPL RPL-PP RPL-PP RPL-PP RPL-PP mRPL mRPL mRPL mRPL RL-Probe RL-Probe RL-Probe RL-Probe 
0.02  0.1199 0.0066 0.6876 0.0485 0.3643 0.0156 0.9701 0.0405 0.5491 0.1025 1.1503 1.0406 0.3953 0.0070 1.6389 0.0377 
0.05  0.1554 0.0063 1.0017 0.1872 0.5247 0.0236 1.6164 0.0576 0.7177 0.0847 1.7051 0.3521 0.5333 0.0211 2.4277 0.1943  
0.1  0.1858 0.0180 1.1710 0.1292 0.6498 0.0478 1.7797 0.1958 0.9653 0.0452 2.7909 0.9678 0.6932 0.0493 3.2563 0.1856   
- - - - - - - - - - - - - - - - -
0.02  0.1161 0.0100 0.6584 0.0685 0.3423 0.0243 0.9101 0.0443 0.5465 0.0519 1.4193 1.8575  0.3794 0.0163 1.5338 0.0937 
0.05  0.1517 0.0218 0.9211 0.0847 0.4504 0.0156 1.3695 0.0214 0.6771 0.0394 1.3177 0.2623 0.4798 0.0075 2.0646 0.0372  
0.1  0.1605 0.0154 0.9720 0.2365 0.5365 0.0447 1.6789 0.1466 0.7366 0.0692 1.7421 0.1781 0.5528 0.0211 2.4069 0.0997   
- - - - - - - - - - - - - - - - -
0.02  0.1067 0.0087 0.5739 0.0826 0.3285 0.0106 0.7415 0.0500 0.4493 0.0665 0.8158 0.4060 0.3454 0.0100 1.2279 0.0599  
0.05  0.1202 0.0169 0.6754 0.0875 0.3565 0.0140 0.9481 0.0630 0.5428 0.1527 1.2604 1.5336 0.3659 0.0107 1.3830 0.0465  
0.1  0.1240 0.0055 0.7572 0.0605 0.3803 0.0220 1.0260 0.0754 0.5612 0.0630 0.7780 0.0827 0.3918 0.0084 1.4885 0.0729   


==> images/data-corridor/pktLoss-corridor-hist.dat <==
-     RPL RPL RPL-PP RPL-PP mRPL mRPL RL-Probe RL-Probe 
0.02  51.2729 7.0698 27.4919 2.0082 0.9053 0.2392 1.2371 0.1714  
0.05  67.9855 7.1969 48.9093 3.0796 0.6575 3.5519 3.4431 0.5598 
0.1  67.2099 5.6844 63.0763 0.9092 6.6773 1.6907 4.8895 11.1685 
- - - - - - - - - 
0.02  48.1026 5.7860 25.4287 0.3857 1.0003 0.3632 1.1593 0.2086 
0.05  62.2629 4.0314 42.5768 3.3051 2.1419 0.1561 2.2727 0.7522 
0.1  70.7533 9.1536 55.3589 2.5625 4.3984 0.5002 5.2326 0.8551 
- - - - - - - - - 
0.02  35.8765 8.0484 13.3296 0.6383 1.2147 1.6029 0.7384 0.2310 
0.05  52.9303 2.7308 26.5325 1.6802 1.3052 0.6584 0.8758 0.1158 
0.1  57.0605 3.4585 30.9490 2.7862 1.6262 0.2647 1.3277 0.4519 


==> images/data-corridor/power-corridor-hist.dat <==
- RPL RPL RPL RPL RPL-PP RPL-PP RPL-PP RPL-PP mRPL mRPL mRPL mRPL RL-Probe RL-Probe RL-Probe RL-Probe 
0.02  1.4604 0.1476 6.9982 0.4451 2.8322 0.1279 8.8097 0.2514 3.0286 0.1403 4.3784 0.0248 2.2425 0.1341 5.2901 0.0366  
0.05  1.5065 0.1027 8.1584 0.9356 3.3876 0.1335 12.1169 0.4395 3.2182 0.3960 5.0580 0.3022 2.4457 0.1753 6.4979 0.0713 
0.1  1.5421 0.0773 8.6734 0.0999 3.7133 0.3891 13.4728 1.1555 3.9390 0.3632 7.6469 0.7375 2.8345 0.2014 8.7671 0.1717  
- - - - - - - - - - - - - - - - -
0.02  1.4250 0.0882 6.2976 0.0346 2.6172 0.2145 7.9095 0.1741 2.9028 0.3530 4.0411 0.7254 2.2043 0.1539 5.1649 0.0747  
0.05  1.5090 0.1336 8.5116 0.8543 3.1027 0.1997 10.9370 0.1144 3.3021 0.3012 4.7419 0.2313 2.2693 0.2273 5.6939 0.1433 
0.1  1.4461 0.2276 8.2189 2.3409 3.3741 0.2277 12.7503 0.5101 3.6075 0.2654 5.5785 0.0455 2.3716 0.2731 6.4873 0.1119  
- - - - - - - - - - - - - - - - -
0.02  1.4582 0.1297 5.7473 0.0264 2.5903 0.1380 5.9514 0.2667 2.8688 0.2150 3.6746 0.4773 2.1408 0.1347 4.7513 0.1556  
0.05  1.4541 0.0579 6.8430 0.1035 2.7645 0.1591 8.3097 0.0253 2.9921 0.2523 3.9054 0.0634 2.0752 0.1804 4.9649 0.1600  
0.1  1.3984 0.1426 6.9106 0.2135 2.8687 0.1400 8.8364 0.4210 2.1445  0.2247 3.8686 0.0303 2.9669 0.1026 5.1402 0.0522   


==> images/data-exp/gainPower-testbed-dynamic-1.dat <==
1 0.412      0.04 RPL
3 0.4119195  0.05 RPL-PP
5 0.49165459 0.06 mRPL
7 0.39739    0.03 RL-Probe


==> images/data-exp/gainPower-testbed-dynamic.dat <==
1 0.412      0 RPL
3 0.4119195  0 RPL-PP
5 0.49165459 0 mRPL
7 0.39739    0 RL-Probe


==> images/data-exp/gainPower-testbed-static-1.dat <==
1 0.0446 0.003 RPL 2 0.0647 0.007 RPL-PP 3 0.0557 0.006 mRPL 4  0.0540 0.002 RL-Probe ‘{tx-power=0dBm}’
7 0.0485 0.005 RPL 8 0.0507 0.004 RPL-PP 9 0.0778 0.009 mRPL 10 0.0487 0.003 RL-Probe ‘{tx-power=-7dBm}’


==> images/data-exp/gainPower-testbed-static.dat <==
1 0.0446 0 RPL 2 0.0647 0 RPL-PP 3 0.0557 0 mRPL 4  0.0540 0 RL-Probe ‘{tx-power=0dBm}’
7 0.0485 0 RPL 8 0.0507 0 RPL-PP 9 0.0823 0 mRPL 10 0.0487 0 RL-Probe ‘{tx-power=-7dBm}’


==> images/data-exp/overheadMob-pippo.dat <==
# ../log//noprobe
1 4.4308 noprobe
# ../log//probestd
6 5.4139 probestd
# ../log//smart-nullrdc
11 26.3867 smart-nullrdc
# ../log//nostro
16 6.2152 nostro


==> images/data-exp/overheadStatic-pippo.dat <==
#percMedian percMin percInf percMax percSup percMean max
# ../log//noprobe
2 0.8226 noprobe
# ../log//probestd
7 1.8584 probestd
# ../log//smart-nullrdc
12 2.3020 smart-nullrdc
# ../log//nostro
17 3.3200 nostro


==> images/data-exp/pktLoss-paper.dat <==
#percMedian percMin percInf percMax percSup percMean max
# ../log//noprobe
1 1.2488 0 4.5714 0 noprobe 2 0.9652 0 3.4483 0 probestd 3 0.5896 0 3.6458 0 smart-node9-1 4 0.5204 0 1.7143 0 nostro


==> images/data-exp/pktLoss-pippo.dat <==
#percMedian percMin percInf percMax percSup percMean max
# ../log//noprobe
1 0.0000 0.0000 0.0000 23.6701 0.0000 1.9213 42.2680 noprobe
# ../log//probestd
3 0.0000 0.0000 0.0000 10.3918 0.0000 0.8435 18.5567 probestd
# ../log//smart-nullrdc
5 0.0000 0.0000 0.0000 7.4667 0.0000 0.6061 13.3333 smart-nullrdc
# ../log//nostro
7 0.0000 0.0000 0.0000 5.1959 0.0000 0.4217 9.2784 nostro


==> images/data-exp/pktLoss-testbed-dynamic-1.dat <==
1 42.2680 4.0 RPL
3 18.5567 1.7 RPL-PP
5 13.3333 1 mRPL
7 9.2784  1 RL-Probe


==> images/data-exp/pktLoss-testbed-dynamic.dat <==
1 42.2680 0 RPL
3 18.5567 0 RPL-PP
5 13.3333 0 mRPL
7 9.2784  0 RL-Probe


==> images/data-exp/pktLoss-testbed-static-1.dat <==
1 1.2488 0.22 4.5714 0 RPL 2 0.9652 0.11 3.4483 0 RPL-PP 3 0.7828 0.16 3.3333  0 mRPL 4  0.5204 0.08 1.7143 0 RL-Probe ‘{tx-power=0dBm}’
7 1.3468 0.27 5.1429 0 RPL 8 1.0649 0.13 3.4286 0 RPL-PP 9 1.5404 0.24 4.5977 0 mRPL 10 0.7795 0.09 2.8571 0 RL-Probe ‘{tx-power=-7dBm}’



==> images/data-exp/pktLoss-testbed-static.dat <==
1 1.2488 0 4.5714 0 RPL 2 0.9652 0 3.4483 0 RPL-PP 3 0.7828 0 3.3333  0 mRPL 4  0.5204 0 1.7143 0 RL-Probe ‘{tx-power=0dBm}’
7 1.3468 0 5.1429 0 RPL 8 1.0649 0 3.4286 0 RPL-PP 9 2.3723 0 18.3267 0 mRPL 10 0.7795 0 2.8571 0 RL-Probe ‘{tx-power=-7dBm}’



==> images/data-exp/power-paper.dat <==
#percMedian percMin percInf percMax percSup percMean max
1 2.4593 0 5.2021 0 noprobe 2 3.5755 0 5.9642 0 probestd 3 4.2439 0 8.0906 0 smart-node9-2 4 3.0023 0 4.6447 0 nostro


==> images/data-grid/gainOverhead-grid-hist.dat <==
-     RPL RPL RPL-PP RPL-PP RL-Probe RL-Probe mRPL mRPL
0.02  5.3121 0.6856 14.6386 0.2934 11.1136 1.0089 16.1859 0.6636
0.05  2.9067 0.3430 12.2230 0.6034 8.0247 0.3530 13.2682 0.1990
0.1   1.5760 0.0424 10.2548 0.1372 5.8872 0.2116 11.2936 0.2862
- - - - - - - - - 
0.02  3.3908 0.3589 12.6989 0.2310 9.1599 0.3537 13.7377 0.5425
0.05  2.4847 0.0772 11.2350 0.0773 7.4214 0.2128 12.6083 0.1263
0.1   1.4964 0.0548 10.1867 0.0892 5.6532 0.2079 11.1849 0.2504
- - - - - - - - - 
0.02  0 0 0 0 0 0 0 0
0.05  0 0 0 0 0 0 0 0
0.1  0 0 0 0 0 0 0 0


==> images/data-grid/gainPower-grid-hist.dat <==
-     RPL RPL RPL-PP RPL-PP RL-Probe RL-Probe mRPL mRPL
0.02  0.7794 0.1506 0.8627 0.0271 0.6975 0.0569 0.7796 0.0281
0.05  0.5097 0.0425 0.6929 0.0410 0.5684 0.0267 0.6529 0.0157
0.1   0.3663 0.0127 0.5577 0.0159 0.4864 0.0137 0.5644 0.0169
- - - - - - - - - 
0.02  0.5498 0.0640 0.7311 0.0229 0.6180 0.0263 0.6730 0.0320
0.05  0.4605 0.0169 0.6331 0.0079 0.5502 0.0168 0.6170 0.0129
0.1   0.3501 0.0082 0.5516 0.0043 0.4803 0.0150 0.5646 0.0137
- - - - - - - - - 
0.02  0.3841 0.0206 0.5745 0.0086 0.5029 0.0080 0.5761 0.0164
0.05  0.3694 0.0185 0.5534 0.0159 0.4887 0.0271 0.5621 0.0270
0.1   0.3840 0.0059 0.5756 0.0049 0.5112 0.0259 0.5845 0.0141


==> images/data-grid/overheadTot-grid-hist.dat <==
- RPL RPL RPL RPL RPL-PP RPL-PP RPL-PP RPL-PP RL-Probe RL-Probe RL-Probe RL-Probe mRPL mRPL mRPL mRPL
0.02  0.0878 0.0021 0.9844 0.0483 0.5995 0.0035 1.4519 0.0887 0.6707 0.0168 1.4256 0.0979 0.3503 0.0127 1.6410 0.0621 
0.05  0.1256 0.0128 2.0126 0.1125 0.6394 0.0029 2.6216 0.1167 0.7726 0.0154 2.5423 0.2294 0.4673 0.0202 2.8088 0.0797 
0.1  0.1509 0.0140 2.3697 0.3439 0.6780 0.0119 3.5777 0.0937 0.9017 0.0294 3.6634 0.3545 0.6076 0.0572 4.1030 0.1616 
- - - - - - - - - - - - - - - - - 
0.02  0.0853 0.0022 0.9123 0.0664 0.5968 0.0034 1.3843 0.0773 0.6649 0.0147 1.3563 0.1561 0.3367 0.0123 1.5939 0.0225 
0.05  0.1168 0.0018 1.7575 0.1194 0.6251 0.0026 2.2288 0.0810 0.7411 0.0082 2.1517 0.0965 0.4364 0.0118 2.5010 0.1485 
0.1  0.1374 0.0115 2.1479 0.1138 0.6447 0.0041 2.8098 0.0268 0.7946 0.0301 2.6374 0.3017 0.5248 0.0206 3.2724 0.1967 
- - - - - - - - - - - - - - - - - 
0.02 0.0973 0.0021 1.1891 0.0884 0.6048 0.0039 1.6290 0.0253 0.6697 0.0068 1.5077 0.0365 0.3748 0.0177 1.9339 0.0908  
0.05 0.0905 0.0022 1.0212 0.0621 0.5978 0.0036 1.4142 0.0472 0.6671 0.0106 1.3484 0.0926 0.3490 0.0164 1.7261 0.0225 
0.1  0.0973 0.0021 1.1891 0.0884 0.6048 0.0039 1.6290 0.0253 0.6894 0.0078 1.6564 0.0712 0.3748 0.0177 1.9339 0.0908 


==> images/data-grid/pktLoss-grid-hist.dat <==
-     RPL RPL RPL-PP RPL-PP RL-Probe RL-Probe mRPL mRPL
0.02 6.7400 1.4946 2.1375 0.8079 0.4001 0.0995   0.5802 0.1403
0.05 27.7259 2.9014 12.0790 4.1585 1.9673 0.2841 2.0002 0.5269 
0.1  53.4833 8.9625 22.1275 1.6008 7.3382 0.3677 5.5029 1.0148
- - - - - - - - - 
0.02 4.6088 1.1257 1.9653 0.4467 0.3390 0.0501   0.5203 0.2086
0.05 21.3287 3.2809 6.6223 0.6206 1.2019 0.1662  1.2657 0.2407
0.1  32.2475 7.0380 14.6827 1.5894 3.3707 0.1980 2.4471 0.5854
- - - - - - - - - 
0.02 9.2879 3.3899 3.5003 0.7044 0.8481 0.1394 0.7070 0.1755
0.05 7.7651 2.3138 2.2421 0.2643 0.6019 0.1823 0.5159 0.2167
0.1  10.3845 3.0513 3.9356 0.6505 0.9819 0.1612 0.8498 0.0503


==> images/data-obstacle/corridoio2-smart-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-smart1-node17-dataLoss-rep2-istDataLoss.txt <==
607175757 0
627175634 0
647175634 0
667175615 0
687175615 0
707175615 0
727175634 0
747175615 0
767175615 0
787176026 0
807176026 0
827176026 0
847176026 0
867176046 0
887176026 0
907176026 0
927176026 0
947176026 0
967176026 0
987176026 0
1007176026 0
1027176026 0
1047176046 0
1067176026 0
1087176026 0
1107176026 0
1127176046 0
1147176026 0
1167176026 0
1187176028 0
1207176028 0
1227176047 0
1247176028 0
1267176028 0
1287176047 0
1307176028 0
1327176028 0
1347176028 0
1367176028 0
1387176026 0
1407176026 0
1427176026 0
1447176046 0
1467176026 0
1487176026 0
1507176026 0
1527176026 0
1547176026 0
1567176026 0
1587176028 0
1607176047 0
1627176028 0
1647176028 0
1667176028 0
1687176028 0
1707176028 0
1727176028 0
1747176047 0
1767176028 0
1787176028 0
1807176028 0
1827176067 0
1847176028 0
1867176028 0
1887176028 0
1907176028 0
1927176047 0
1947176028 0
1967176028 0
1987176049 0
2007176029 0
2027176029 0
2047176029 0
2067176095 0
2087176029 0
2107176029 0
2127176029 0
2147176029 0
2167176029 0
2187176026 0
2207176026 0
2227176046 0
2247176026 0
2267176026 0
2287176026 0
2307176026 0
2327176026 0
2347176046 0
2367176026 0
2387176028 0
2407176028 0
2427176047 0
2447176094 0
2467176028 0
2487176028 0
2507176028 0
2527176028 0
2547176028 0
2567176094 0
2587176439 0
2607176439 0
2627176439 0
2647176439 0
2667176439 0
2687176439 0
2707176439 0
2727176458 0
2747176439 0
2767176439 0
2787176440 0
2807176460 0
2827176440 0
2847176440 0
2867176440 0
2887176440 0
2907176440 0
2927176460 1
2947176492 0
2967176446 0
2987176444 0
3007176444 0
3027176464 0
3047176444 0
3067176444 0
3087176464 0
3107176444 0
3127176444 0
3147176444 0
3167176444 0
3187176446 0
3207176465 0
3227176446 0
3247176446 0
3267176465 0
3287176446 0
3307176446 0
3327176446 0
3347176465 0
3367176446 0
3387176446 0
3407176446 0
3427176446 0
3447176446 0
3467176446 0
3487176465 0
3507176446 0
3527176446 0
3547176446 0
3567176446 0
3587176493 1
3607176447 0
3627176467 0
3647176467 0
3667176447 0
3687176447 0
3707176447 0
3727176447 0
3747176447 0
3767176447 0
3787176462 0
3807176443 0
3827176443 0
3847176462 0
3867176443 0
3887176443 0
3907176443 0
3927176443 0
3947176443 0
3967176443 0
3987176444 0
4007176444 0
4027176464 0
4047176444 0
4067176444 0
4087176444 0
4107176444 0
4127176444 0
4147176444 0
4167176444 0
4187176464 0
4207176444 0
4227176464 0
4247176444 0
4267176444 0
4287176464 0
4307176444 0
4327176444 0
4347176444 0
4367176444 0
4387176446 0
4407176446 0
4427176492 1
4447176446 0
4467176465 0
4487176446 0
4507176446 0
4527176446 0
4547176446 0
4567176446 0
4587176444 0
4607176464 0
4627176444 0
4647176444 0
4667176444 0
4687176444 0
4707176444 0
4727176444 0
4747176444 0
4767176464 0
4787176446 0
4807176446 0
4827176465 0
4847176446 0
4867176446 0
4887176446 0
4907176446 0
4927176465 0
4947176446 0
4967176446 0
4987176446 0
5007176465 0
5027176446 0
5047176446 0
5067176446 0
5087176446 0
5107176446 0
5127176465 0
5147176446 0
5167176446 0
5187176447 0
5207176447 0
5227176447 0
5247176447 0
5267176447 0
5287176467 0
5307176447 0
5327176447 0
5347176447 0
5367176467 0
5387176444 0
5407176444 0
5427176464 0
5447176444 0
5467176444 0
5487176464 0
5507176444 0
5527176444 0
5547176464 0
5567176444 0
5587176446 0
5607176446 0
5627176465 0
5647176446 0
5667176446 1
5687176492 0
5707176446 0
5727176446 0
5747176465 0
5767176446 0
5787176446 0
5807176446 0
5827176446 0
5847176446 0
5867176446 0
5887176446 0
5907176465 0
5927176446 0
5947176446 0
5967176446 0
5987176447 0
6007176447 0
6027176486 0
6047176447 0
6067176447 0
6087176447 0
6107176447 0
6127176447 0
6147176447 0
6167176447 0
6187176465 0
6207176446 0
6227176446 0
6247176446 0
6267176465 0
6287176446 0
6307176446 0
6327176446 0
6347176446 0
6367176446 0
6387176467 0
6407176447 0
6427176447 0
6447176447 0
6467176447 0
6487176467 0
6507176447 0
6527176447 0
6547176467 0
6567176447 0
6587176449 0
6607176449 0
6627176468 0
6647176449 0
6667176449 0
6687176449 0
6707176468 0
6727176449 0
6747176449 0
6767176449 0
6787176450 0
6807176450 0
6827176470 0
6847176450 0
6867176450 0
6887176450 0
6907176470 0
6927176450 0
6947176450 0
6967176450 0
6987176444 0
7007176444 0
7027176444 0
7047176444 0
7067176464 0
7087176444 0
7107176444 0
7127176444 0
7147176444 0
7167176444 0
7187176446 0
7207176446 0
7227176465 0
7247176465 0
7267176446 0
7287176446 0
7307176446 0
7327176446 0
7347176446 0
7367176446 0
7387176446 0
7407176446 0
7427176465 0
7447176446 0
7467176446 0
7487176446 0
7507176446 0
7527176465 1
7547176446 0
7567176446 0
7587176447 0
7607176447 0
7627176447 0
7647176447 0
7667176467 0
7687176447 0
7707176447 0
7727176447 0
7747176447 0
7767176447 0
7787176446 0
7807176446 0
7827176465 0
7847176465 0
7867176446 0
7887176446 0
7907176446 0
7927176446 0
7947176446 0
7967176446 0
7987176447 0
8007176467 0
8027176447 0
8047176447 0
8067176447 0
8087176447 0
8107176447 0
8127176467 0
8147176447 0
8167176447 0
8187176447 0
8207176467 0
8227176447 0
8247176447 0
8267176447 0
8287176447 0
8307176447 0
8327176467 0
8347176447 0
8367176447 0
8387176449 0
8407176468 0
8427176468 0
8447176449 0
8467176449 0
8487176449 0
8507176468 0
8527176449 0
8547176449 0
8567176449 0
8587176444 0
8607176444 0
8627176444 0
8647176444 0
8667176464 0
8687176444 0
8707176444 0
8727176444 0
8747176444 0
8767176444 0
8787176446 0
8807176446 0
8827176446 0
8847176465 0
8867176446 0
8887176446 0
8907176446 0
8927176446 0
8947176446 0
8967176446 0
8987176465 0
9007176446 0
9027176465 0
9047176446 0
9067176446 0
9087176465 0
9107176446 0
9127176446 0
9147176446 0
9167176446 0
9187176447 0
9207176447 0
9227176447 0
9247176447 0
9267176467 0
9287176447 0
9307176447 0
9327176447 0
9347176467 0
9367176447 1
9387176446 0
9407176446 0
9427176446 0
9447176446 0
9467176446 0
9487176446 0
9507176465 0
9527176446 0
9547176446 0
9567176446 0
9587176447 0
9607176447 0
9627176467 0
9647176447 0
9667176467 0
9687176447 0
9707176447 0
9727176447 0
9747176447 0
9767176447 0
9787176447 0
9807176447 0
9827176447 0
9847176467 0
9867176447 0
9887176447 0
9907176447 0
9927176467 0
9947176447 0
9967176447 0
9987176449 0
10007176449 0
10027176468 0
10047176449 0
10067176449 0
10087176449 0
10107176449 0
10127176449 0
10147176449 0
10167176468 0
10187176444 0
10207176444 0
10227176464 0
10247176444 0
10267176444 0
10287176444 0
10307176464 0
10327176444 0
10347176444 0
10367176444 0
10387176446 0
10407176446 0
10427176446 0
10447176465 0
10467176446 0
10487176446 0
10507176446 0
10527176446 0
10547176465 0
10567176446 0
10587176447 0
10607176447 0
10627176447 0
10647176447 0
10667176447 0
10687176513 0
10707176447 0
10727176447 0
10747176447 0
10767176513 0
10787176449 0
10807176449 0
10827176468 0
10847176449 0
10867176449 0
10887176449 0
10907176449 0
10927176449 0
10947176514 0
10967176495 0
10987176493 0
11007176447 0
11027176447 0
11047176447 0
11067176467 0
11087176447 0
11107176447 0
11127176447 0
11147176467 0
11167176447 0
11187176449 0
11207176449 0
11227176449 0
11247176449 0
11267176468 0
11287176449 0
11307176449 0
11327176468 0
11347176449 0
11367176449 0
11387176449 0
11407176449 0
11427176488 0
11447176449 0
11467176449 0
11487176449 0
11507176449 0
11527176449 0
11547176468 0
11567176449 0
11587176450 0
11607176450 0
11627176450 0
11647176450 0
11667176516 0
11687176450 0
11707176450 0
11727176450 0
11747176470 0
11767176450 0
11787176447 0
11807176447 0
11827176447 0
11847176467 0
11867176447 0
11887176447 0
11907176447 0
11927176467 0
11947176447 0
11967176447 0
11987176449 0
12007176449 0
12027176468 0
12047176449 0
12067176468 0
12087176449 0
12107176449 0
12127176449 0
12147176449 0
12167176449 0
12187176449 0
12207176449 0
12227176449 0
12247176468 0
12267176449 0
12287176449 0
12307176468 0
12327176449 0
12347176449 0
12367176449 0
12387176450 0
12407176450 0
12427176450 0
12447176470 0
12467176450 0
12487176450 0
12507176450 0
12527176450 0
12547176470 0
12567176450 0
12587176449 0
12607176449 0
12627176468 0
12647176449 0
12667176468 0
12687176449 0
12707176449 0
12727176449 0
12747176449 0
12767176449 0
12787176450 0
12807176450 0
12827176470 0
12847176450 0
12867176450 0
12887176450 0
12907176450 0
12927176470 0
12947176450 0
12967176450 0
12987176450 0
13007176450 0
13027176470 0
13047176450 0
13067176450 0
13087176470 0
13107176450 0
13127176450 0
13147176450 0
13167176450 0
13187176452 0
13207176452 0
13227176471 0
13247176471 0
13267176452 0
13287176452 0
13307176452 0
13327176452 0
13347176452 0
13367232361 0
13387392779 0
13407395240 0
13427395194 0
13447395194 0
13467395194 0
13487395214 0
13507395194 0
13527395194 0
13547395194 0
13567395194 0
13587395196 0
13607395196 0
13627395215 0
13647395196 0
13667395196 0
13687395196 0
13707395196 0
13727395196 0
13747395196 0
13767395215 0
13787395196 0
13807395196 0
13827395215 0
13847395196 0
13867395196 0
13887395215 0
13907395196 0
13927395196 0
13947395196 0
13967395196 0
13987395217 0
14007395197 0
14027395197 0
14047395197 0
14067395197 0
14087395197 0
14107395197 0
14127395217 0
14147395197 0
14167395197 0
14187395196 0
14207395196 0
14227395196 0
14247395215 0
14267395196 0
14287395196 0
14307395215 0
14327395196 0
14347395196 0
14367395196 0
14387395197 0
14407395197 0
14427395236 0
14447395197 0
14467395197 0
14487395197 0
14507395197 0
14527395197 0
14547395197 0
14567395217 0
14587395199 0
14607395199 0
14627395199 0
14647395199 0
14667395218 0
14687395199 0
14707395199 0
14727395199 0
14747395199 0
14767395199 0
14787395220 0
14807395200 0
14827395200 0
14847395200 0
14867395200 0
14887395200 0
14907395200 0
14927395200 0
14947395220 0
14967395200 0
14987395197 0
15007395197 0
15027395217 0
15047395197 0
15067395197 0
15087395197 0
15107395197 0
15127479606 0
15147473322 0
15167473322 0
15187473324 0
15207473324 0
15227473343 0
15247473324 0
15267473324 0
15287473343 0
15307473324 0
15327473324 0
15347473324 0
15367473324 0
15387473324 0
15407473324 0
15427473324 0
15447473324 0
15467473343 0
15487473324 0
15507473324 0
15527473324 0
15547473343 0
15567473324 0
15587473325 0
15607473325 0
15627473345 0
15647473325 0
15667473325 0
15687473325 0
15707473325 0
15727473345 0
15747473325 0
15767473325 0
15787473343 0
15807473324 0
15827473324 0
15847473324 0
15867473324 0
15887473324 0
15907473324 0
15927473324 0
15947473343 0
15967473324 0
15987473325 0
16007473325 0
16027473325 0
16047473325 0
16067473325 0
16087473325 0
16107473345 0
16127473325 0
16147473325 0
16167473325 0
16187473325 0
16207473325 0
16227473345 0
16247473345 0
16267473325 0
16287473325 0
16307473325 0
16327473325 0
16347473325 0
16367473325 0
16387473346 0
16407473327 0
16427473327 0
16447473327 0
16467473327 0
16487473346 0
16507473327 0
16527473327 0
16547473327 0
16567473327 0
16587473319 0
16607473339 0
16627473319 0
16647473319 0
16667473319 0
16687473319 0
16707473319 0
16727473319 0
16747473319 0
16767473339 0
16787473321 0
16807473321 0
16827473340 0
16847473340 0
16867473321 0
16887473321 0
16907473321 0
16927473321 0
16947473321 0
16967473321 0
16987473321 0
17007473321 0
17027473340 0
17047473321 0
17067473321 0
17087473321 0
17107473321 0
17127473321 0
17147473340 0
17167473321 0
17187473322 0
17207473322 0
17227473322 0
17247473342 0
17267473322 0
17287473322 0
17307473322 0
17327473342 0
17347473322 0
17367473322 0
17387473321 0
17407473321 0
17427473340 0
17447473340 0
17467473321 0
17487473321 0
17507473321 0
17527473321 0
17547473321 0
17567473321 0
17587473342 0
17607473322 0
17627473322 0
17647473322 0
17667473322 0
17687473322 0
17707473322 0
17727473342 0
17747473322 0
17767473322 0
17787473322 0
17807473322 0
17827473388 0
17847473368 0
17867473369 0
17887473322 0
17907473322 0
17927473322 0
17947473322 0
17967473322 0
17987473343 0
18007473324 0
18027473343 0
18047473324 0
18067473324 0
18087473324 0
18107473343 0
18127473324 0
18147473324 0
18167473324 0
18187473321 0
18207473340 0
18227473321 0
18247473321 0
18267473321 0
18287473321 0
18307473340 0
18327473321 0
18347473321 0
18367473321 0
18387473322 0
18407473322 0
18427473322 0
18447473322 0
18467473342 0
18487473322 0
18507473322 0
18527473322 0
18547473322 0
18567473322 0
18587473343 0
18607473324 0
18627473343 0
18647473324 0
18667473343 0
18687473324 0
18707473324 0
18727473324 0
18747473324 0
18767473343 0
18787473325 0
18807473325 0
18827473325 0
18847473325 0
18867473345 0
18887473325 0
18907473325 0
18927473325 0
18947473325 0
18967473325 0
18987473324 0
19007473343 0
19027473324 0
19047473324 0
19067473324 0
19087473324 0
19107473389 0
19127473324 0
19147473324 0
19167473324 0
19187473325 0
19207473325 0
19227473364 0
19247473325 0
19267473325 0
19287473325 0
19307473345 0
19327473325 0
19347473325 0
19367473325 0
19387473325 0
19407473325 0
19427473325 0
19447473325 0
19467473345 0
19487473325 0
19507473325 0
19527473325 0
19547473345 0
19567473325 0
19587473327 0
19607473327 0
19627473327 0
19647473327 0
19667473327 0
19687473392 0
19707473327 0
19727521719 1
19747535991 1
19767752547 0
19788546085 0
19808641567 0
19828645334 1
19848664888 1
19868692209 1
19888707695 0
19908707695 0
19928707695 0
19948707695 0
19968707695 0
19988707716 0
20008707697 0
20028707697 0
20048707697 0
20068707716 0
20088707697 0
20108707697 0
20128707716 0
20148707697 0
20168707697 0
20188707697 0
20208707697 0
20228707697 0
20248707716 0
20268707697 0
20288707697 0
20308707697 0
20328707697 0
20348707716 0
20368707697 0
20388707698 0
20408707718 0
20428707698 0
20448707698 0
20468707698 0
20488707718 0
20508707698 0
20528707698 0
20548707698 0
20568707698 0
20588708128 0
20608708108 0
20628708108 0
20648708128 0
20668708108 0
20688708108 0
20708708108 0
20728708108 0
20748708128 0
20768708108 0
20788708110 0
20808708110 0
20828708129 0
20848708110 0
20868708110 0
20888708110 0
20908708110 0
20928708110 0
20948708110 0
20968708110 1
20988708156 1
21008709998 0
21028708110 0
21048708110 0
21068708129 0
21088708110 0
21108708110 0
21128708110 0
21148708110 0
21168708110 0
21188708111 0
21208708131 0
21228708111 0
21248708111 0
21268708111 0
21288708111 0
21308708111 0
21328708111 0
21348708131 0
21368708111 0
21388708108 0
21408708108 0
21428708108 0
21448708108 0
21468708108 0
21488708108 0
21508708128 0
21528708108 0
21548708108 0
21568708108 0
21588708110 0
21608708149 0
21628708110 0
21648708110 0
21668708129 0
21688708110 0
21708708110 0
21728708110 0
21748708110 0
21768708110 0
21788708110 0
21808708129 0
21828708110 0
21848708110 0
21868708110 0
21888708110 0
21908708110 0
21928708129 0
21948708110 0
21968708110 0
21988708111 0
22008708111 0
22028708131 0
22048708111 0
22068708111 0
22088708111 0
22108708111 0
22128708111 0
22148708111 0
22168708111 0
22188708110 0
22208708149 0
22228708110 0
22248708110 0
22268708110 0
22288708110 0
22308708129 0
22328708110 0
22348708110 0
22368708110 0
22388708131 0
22408708111 0
22428708111 0
22448708111 0
22468708111 0
22488708111 0
22508708111 0
22528708111 0
22548708111 0
22568708131 0
22588708113 1
22608902168 0
22628911238 0
22648911257 0
22668911238 0
22688911238 0
22708911238 0
22728911238 0
22748911238 0
22768911238 0
22788911259 0
22808911259 0
22828911239 0
22848911239 0
22868911259 0
22888911239 0
22908911239 0
22928911239 0
22948911239 0
22968911239 0
22988911235 0
23008911235 0
23028911254 0
23048911235 0
23068911235 0
23088911254 0
23108911235 0
23128911235 0
23148911235 0
23168911235 0
23188911236 0
23208911236 0
23228911256 0
23248911236 0
23268911236 0
23288911236 0
23308911236 0
23328911256 0
23348911236 0
23368911236 0
23388911236 0
23408911275 0
23428911236 0
23448911236 0
23468911236 0
23488911236 0
23508911256 0
23528911236 0
23548911236 0
23568911236 0
23588911238 0
23608911257 0
23628911238 0
23648911238 0
23668911238 0
23688911257 0
23708911238 0
23728911238 0
23748911238 0
23768911238 0
23788911236 0
23808911236 0
23828911302 0
23849072980 0
23869083157 0
23889083112 0
23909083112 0
23929083111 0
23949083131 0
23969083112 0
23989083113 0
24009083133 0
24029083113 0
24049083178 0
24069083113 0
24089083113 0
24109083113 0
24129083133 0
24149083113 0
24169083113 0
24189083113 0
24209083113 0
24229083113 0
24249083133 0
24269083113 0
24289083113 0
24309083133 0
24329083113 0
24349083113 0
24369083113 0
24389083134 0
24409083114 0
24429083115 0
24449083115 0
24469083114 0
24489083134 0
24509083115 0
24529083114 0
24549083115 0
24569083134 0
24589083110 0
24609083130 0
24629083110 0
24649083110 0
24669083130 1
24689083156 0
24709083110 0
24729083110 0
24749083110 0
24769083110 0
24789083131 0
24809083112 0
24829083111 0
24849083131 0
24869083112 0
24889083111 0
24909083112 0
24929083112 0
24949083131 0
24969083112 0
24989083112 0
25009083111 0
25029083112 0
25049083112 0
25069083111 0
25089083112 0
25109083131 0
25129083111 0
25149083112 0
25169083112 0
25189083113 0
25209083133 0
25229083113 0
25249083113 0
25269083133 0
25289083113 0
25309083113 0
25329083113 0
25349083113 0
25369083113 0
25389083112 0
25409083112 0
25429083131 0
25449083112 0
25469083112 0
25489083111 0
25509083131 0
25529083112 0
25549083111 0
25569083131 0
25589083113 0
25609083113 0
25629083113 1
25649083159 0
25669083113 0
25689083113 0
25709083113 0
25729083132 0
25749083113 0
25769083113 0
25789083132 0
25809083133 0
25829083113 0
25849083113 0
25869083133 0
25889083113 0
25909083113 0
25929083113 0
25949083113 0
25969083113 0
25989083115 0
26009083115 0
26029083134 0
26049083115 0
26069083115 0
26089083114 0
26109083115 0
26129083115 0
26149083134 0
26169083115 0
26189083106 0
26209083105 0
26229083106 0
26249083125 0
26269083105 0
26289083106 0
26309083106 0
26329083105 0
26349083125 0
26369083106 0
26389083107 0
26409083127 0
26429083107 0
26449083107 0
26469083127 0
26489083107 0
26509083107 0
26529083107 0
26549083107 0
26569083107 0
26589083128 0
26609083109 0
26629083108 0
26649083109 0
26669083109 0
26689083108 0
26709083109 0
26729083174 0
26749083108 0
26769083109 0
26789083110 0
26809083110 0
26829083110 0
26849083110 0
26869083129 0
26889083110 0
26909083110 0
26929083110 0
26949083110 0
26969083130 0
26989083108 0
27009083128 0
27029083109 0
27049083108 0
27069083109 0
27089083128 0
27109083108 0
27129083109 0
27149083109 0
27169083108 0
27189083110 0
27209083130 0
27229083110 1
27249105197 0
27269114360 0
27289135315 0
27309145610 0
27329145610 0
27349145630 0
27369145610 0
27389145610 0
27409145610 0
27429145610 0
27449145630 0
27469145610 0
27489145610 0
27509145610 0
27529145610 0
27549145610 0
27569145610 0
27589145631 0
27609145631 0
27629145612 0
27649145612 0
27669145612 0
27689145612 0
27709145612 0
27729145612 0
27749145631 0
27769145612 0
27789145609 0
27809145609 0
27829145609 0
27849145609 0
27869145628 0
27889145609 0
27909145609 0
27929145628 0
27949145609 0
27969145609 0
27989145610 0
28009145610 0
28029145610 0
28049145610 0
28069145630 0
28089145610 0
28109145610 0
28129145610 0
28149145630 0
28169145610 0
28189145610 0
28209145630 0
28229145610 0
28249145610 0
28269145630 0
28289145610 0
28309145610 0
28329145610 0
28349145610 0
28369145610 0
28389145631 0
28409145612 0
28429145612 0
28449145612 0
28469145631 0
28489145612 0
28509145612 0
28529145612 0
28549145612 0
28569145612 0
28589145610 0
28609145610 0
28629145630 0
28649145610 0
28669145610 0
28689145610 0
28709145610 0
28729145610 0
28749145610 0
28769145630 0
28789145612 0
28809145631 0
28829145612 0
28849145612 0
28869145612 0
28889145612 0
28909145612 0
28929145631 0
28949145612 0
28969145612 0
28989145612 0
29009145612 0
29029145612 0
29049145612 0
29069145612 0
29089145612 0
29109145631 0
29129145612 0
29149145612 0
29169145612 0
29189145613 0
29209145613 0
29229145613 0
29249152508 0
29269145613 0
29289145613 0
29309145613 0
29329145633 0
29349145613 0
29369145613 0
29389145609 0
29409188756 1
29429223753 0
29449223734 0
29469223733 0
29489223734 0
29509223734 0
29529223733 0
29549223734 0
29569223734 0
29589223754 0
29609223735 0
29629223735 0
29649223754 0
29669223735 0
29689223735 0
29709223735 0
29729223735 0
29749223735 0
29769223735 0
29789223735 0
29809223735 0
29829223754 0
29849223735 0
29869223735 0
29889223735 0
29909223755 0
29929223735 0
29949223735 0
29969223735 0
29989223737 0
30009223756 0
30029223756 0
30049223737 0
30069223736 0
30089223737 0
30109223737 0
30129223736 0
30149223737 0
30169223737 0
30189223754 0
30209223735 0
30229223735 0
30249223735 0
30269223735 0
30289223735 0
30309223754 0
30329223735 0
30349223735 0
30369223735 0
30389223737 0
30409223737 0
30429223736 0
30449223737 0
30469223756 0
30489223736 0
30509223737 0
30529223737 0
30549223736 0
30569223737 0
30589223738 0
30609223757 0
30629223738 0
30649223758 0
30669223738 0
30689223738 0
30709223738 0
30729223738 0
30749223738 0
30769223738 0
30789223739 0
30809223759 0
30829223740 0
30849223739 0
30869223740 0
30889223740 0
30909223759 0
30929223740 0
30949223740 0
30969223739 0
30989223737 0
31009223737 0
31029223736 0
31049223737 0
31069223802 0
31089326580 0
31109333157 0
31129333111 0
31149333111 0
31169333111 0
31189333113 0
31209333152 0
31229333113 0
31249333113 0
31269333113 0
31289333113 0
31309333113 0
31329333113 0
31349333132 0
31369333113 0
31389333113 0
31409333113 0
31429333113 0
31449333132 0
31469333113 0
31489333113 0
31509333113 0
31529333113 0
31549333132 0
31569333113 0
31589333114 0
31609333114 0
31629333134 0
31649333114 0
31669333114 0
31689333114 0
31709333114 0
31729333114 0
31749333114 0
31769333134 0
31789333113 0
31809333132 0
31829333113 0
31849333113 0
31869333113 0
31889333132 0
31909333113 0
31929333113 0
31949333113 0
31969333113 0
31989333134 0
32009333114 0
32029333114 0
32049333114 0
32069333114 0
32089333114 0
32109333134 0
32129333114 0
32149333114 0
32169333114 0
32189333114 0
32209333134 0
32229333114 0
32249333114 0
32269333114 0
32289333114 0
32309333114 0
32329333114 0
32349333114 0
32369333114 0
32389333135 0
32409333135 0
32429333116 0
32449333116 0
32469333116 0
32489333116 0
32509333116 0
32529333135 0
32549333116 0
32569333116 0
32589333105 0
32609333125 0
32629333105 0
32649333105 0
32669333105 0
32689333125 0
32709333105 0
32729333105 0
32749333105 0
32769333125 0
32789333107 0
32809333107 0
32829333107 0
32849333107 0
32869333126 0
32889333107 0
32909333107 0
32929333126 0
32949333107 0
32969333107 0
32989333107 0
33009333126 0
33029333126 0
33049333107 0
33069333107 0
33089333107 0
33109333107 0
33129333126 0
33149333107 0
33169333107 0
33189333108 0
33209333108 0
33229333128 0
33249333108 0
33269333108 0
33289333128 0
33309333108 0
33329333108 0
33349333108 0
33369333108 0
33389333107 0
33409333107 0
33429333126 0
33449333107 0
33469333107 0
33489333107 0
33509333107 0
33529333107 0
33549333107 0
33569333107 0
33589333128 0
33609333128 0
33629333108 0
33649333108 0
33669333108 0
33689333108 0
33709333128 0
33729333108 0
33749333108 0
33769333108 0
33789333108 0
33809333108 0
33829333108 0
33849333108 0
33869333128 0
33889333108 0
33909333108 0
33929333108 0
33949333108 0
33969333108 0
33989333110 0
34009333110 0
34029333129 0
34049333110 0
34069333110 0
34089333110 0
34109333110 0
34129333110 0
34149333129 0
34169333110 0
34189333107 0
34209333126 0
34229333107 0
34249333126 0
34269333107 0
34289333107 0
34309333107 0
34329333107 0
34349333107 0
34369333126 0
34389333108 0
34409333108 0
34429333108 0
34449333128 0
34469333108 0
34489333108 0
34509333108 0
34529333108 0
34549333108 0
34569333128 0
34589333110 0
34609333110 0
34629333110 0
34649333110 0
34669333110 0
34689333110 0
34709333110 0
34729333129 0
34749333110 0
34769333110 0
34789333111 0
34809333131 0
34829333111 0
34849333131 0
34869333111 0
34889333111 0
34909333111 0
34929333111 0
34949333111 0
34969333131 0
34989333110 0
35009333110 0
35029333110 0
35049333110 0
35069333110 0
35089333110 0
35109333129 0
35129333110 0
35149333110 0
35169333110 0
35189333111 0
35209333111 0
35229333111 0
35249333111 0
35269333111 0
35289333131 0
35309333111 0
35329333111 0
35349333111 0
35369333131 0
35389333111 0
35409333131 0
35429333111 0
35449333111 0
35469333111 0
35489333111 0
35509333111 0
35529333111 0
35549333131 0
35569333111 0
35589333113 0
35609333113 0
35629333113 0
35649333113 0
35669333113 0
35689333132 0
35709333113 0
35729333113 0
35749333113 0
35769333113 0
35789333108 0
35809333108 0
35829333108 0
35849333128 0
35869333108 0
35889333108 0
35909333108 0
35929333108 0
35949333108 0
35969333108 0
35989333110 0
36009333149 0
36029333110 0
36049333110 0
36069333110 0
36089333110 0
36109333110 0
36129333129 0
36149333110 0
36169333110 0
36189333110 0
36209333110 0
36229333110 0
36249333110 0
36269333129 1
36289333156 0
36309333110 0
36329333110 0
36349333110 0
36369333110 0
36389333111 0
36409333131 0
36429333111 0
36449333111 0
36469333111 0
36489333111 0
36509333131 0
36529333111 0
36549333111 0
36569333111 0
36589333110 0
36609333129 0
36629333110 0
36649333110 0
36669333110 0
36689333129 0
36709333110 0
36729333110 0
36749333129 0
36769333110 0
36789333111 0
36809333111 0
36829333111 0
36849333111 0
36869333131 0
36889333111 0
36909333111 0
36929333111 0
36949333111 0
36969333111 0
36989333111 0
37009333111 0
37029333111 0
37049333131 0
37069333111 0
37089333111 0
37109333111 0
37129333111 0
37149333131 0
37169333111 0
37189333113 0
37209333132 0
37229333113 0
37249333113 0
37269333113 0
37289333113 0
37309333132 0
37329333113 0
37349333113 0
37369333113 0
37389333129 0
37409333110 0
37429333110 0
37449333110 0
37469333110 0
37489333129 0
37509333110 0
37529333110 0
37549333129 0
37569333110 0
37589333111 0
37609333111 0
37629333111 0
37649333111 0
37669333131 0
37689333111 0
37709333111 0
37729333111 0
37749333111 0
37769333111 0
37789333131 0
37809333131 0
37829333111 0
37849333111 0
37869333111 0
37889333111 0
37909333111 0
37929333111 0
37949333177 1
37969333158 1
37989333113 0
38009333113 0
38029333113 0
38049333113 0
38069333132 0
38089333113 0
38109333113 0
38129333113 0
38149333132 0
38169333113 0
38189333111 0
38209333131 0
38229333111 0
38249333111 0
38269333111 0
38289333111 0
38309333111 0
38329333131 0
38349333111 0
38369333111 0
38389333113 0
38409333132 0
38429333113 0
38449333113 0
38469333113 0
38489333113 0
38509333132 0
38529333113 0
38549333113 0
38569333113 0
38589333114 0
38609333134 0
38629333114 0
38649333114 0
38669333134 0
38689333114 0
38709333114 0
38729333114 0
38749333114 0
38769333114 0
38789333116 0
38809333116 0
38829333116 0
38849333135 0
38869333116 0
38889333116 0
38909333116 0
38929333116 0
38949333135 0
38969333116 0
38989333108 0
39009333128 0
39029333128 0
39049333108 0
39069333108 0
39089333108 0
39109333108 0
39129333108 0
39149333128 0
39169333108 0
39189333110 0
39209333110 0
39229333110 0
39249333110 0
39269333110 0
39289333110 0
39309333110 0
39329333129 0
39349333110 0
39369333110 0
39389333110 0
39409333110 0
39429333129 0
39449333110 0
39469333110 0
39489333110 0
39509333110 0
39529333110 0
39549333110 0
39569333110 0
39589333131 0
39609333131 0
39629333111 0
39649333111 0
39669333111 0
39689333111 0
39709333111 0
39729333131 0
39749333111 0
39769333111 0
39789333110 0
39809333110 0
39829333110 0
39849333110 0
39869333129 0
39889333110 0
39909333110 0
39929333110 0
39949333110 0
39969333110 0
39989333111 0
40009333131 0
40029333111 0
40049333111 0
40069333111 0
40089333111 0
40109333111 0
40129333111 0
40149333131 0
40169333111 0
40189333111 0
40209333131 0
40229333111 0
40249333111 0
40269333111 0
40289333111 0
40309333131 0
40329333111 0
40349333111 0
40369333111 1
40389333132 0
40409333113 0
40429333113 0
40449333113 0
40469333113 0
40489333132 0
40509333113 0
40529333113 0
40549333113 0
40569333113 0
40589333128 0
40609333108 0
40629333108 0
40649333108 0
40669333108 0
40689333128 0
40709333108 0
40729333108 0
40749333108 0
40769333128 0
40789333110 0
40809333129 0
40829333110 0
40849333110 0
40869333129 0
40889333110 0
40909333110 0
40929333110 0
40949333110 0
40969333110 0
40989333129 0
41009333110 0
41029333110 0
41049333110 0
41069333129 0
41089333110 0
41109333110 0
41129333110 0
41149333110 0
41169333129 0
41189333111 0
41209333111 0
41229333111 0
41249333111 0
41269333111 0
41289333131 0
41309333111 0
41329333111 0
41349333111 0
41369333111 0
41389333110 0
41409333129 0
41429333129 0
41449333110 0
41469333110 0
41489333110 0
41509333110 0
41529333110 0
41549333110 0
41569333110 0
41589333111 0
41609333131 0
41629333111 0
41649333111 0
41669333111 0
41689333111 0
41709333111 0
41729333131 0
41749333111 0
41769333111 0
41789348736 0
41809348736 0
41829348756 0
41849348736 0
41869348736 0
41889348736 0
41909348736 0
41929348736 0
41949348736 0
41969348736 0
41989348757 0
42009348757 0
42029348738 0
42049348738 0
42069348738 0
42089348738 0
42109348738 0
42129348757 0
42149348738 0
42169364363 0
42189382734 0
42209395608 0
42229411233 0
42249426858 0
42269445234 0
42289458108 0
42309473753 0
42329489358 0
42349507734 0
42369520608 0
42389536306 0
42409551860 0
42429570236 0
42449583110 0
42469598754 0
42489614360 0
42509632736 0
42529645610 0
42549661235 0
42569676860 0
42589695237 0
42609708131 0
42629723756 0
42649739361 0
42669757737 0
42689770631 0
42709786236 0
42729801861 0
42749820237 0
42769833111 0
42789848738 0
42809864363 0
42829882739 0
42849895632 0
42869911238 0
42889926863 0
42909945239 0
42929958113 0
42949973738 0
42969989363 0
42990007741 0
43010020611 0
43030036236 0
43050051861 0
43070070206 0
43090083131 0
43110098736 0
43130114361 0
43150132721 0
43170145611 0
43190161257 0
43210176882 0
43230195223 0
43250208113 0
43270223738 0
43290239363 0
43310257723 0
43330270613 0
43350286238 0
43370301882 0
43390320223 0
43410333113 0
43430348757 0
43450364363 0
43470382723 0
43490395613 0
43510411238 0
43530426882 0
43550445223 0
43570458113 0
43590473739 0
43610489364 0
43630507744 0
43650520614 0
43670536239 0
43690551864 0
43710570224 0
43730583114 0
43750598739 0
43770614364 0
43790632742 0
43810645631 0
43830661236 0
43850676881 0
43870695222 0
43890708111 0
43910723736 0
43930739381 0
43950757721 0
43970770611 0
43990786238 0
44010801882 0
44030820223 0
44050833113 0
44070848738 0
44090864382 0
44110882707 0
44130895613 0
44150911238 0
44170926863 0
44190945207 0
44210958113 0
44230973738 0
44250989363 0
44271007727 0
44291020613 0
44311036238 0
44331051863 0
44351070192 0
44371083113 0
44391098740 0
44411114450 0
44431326643 0
44451573893 0
44471583134 0
44491598739 0
44511614364 0
44531633812 0
44551645614 0
44571645614 0
44591645613 0
44611645632 0
44631645613 0
44651645613 0
44671645613 0
44691645613 0
44711645613 0
44731645632 0
44751645613 0
44771645613 0
44791645614 0
44811645614 0
44831645614 0
44851645614 0
44871645614 0
44891645634 0
44911645614 0
44931645614 0
44951645634 0
44971645614 0
44991645614 0
45011645634 0
45031645614 0
45051645634 0
45071645614 0
45091645614 0
45111645614 0
45131645634 0
45151645614 0
45171645614 0
45191645616 0
45211645616 0
45231645635 0
45251645616 0
45271645616 0
45291645616 0
45311645616 0
45331645635 0
45351645616 0
45371645616 0
45391645610 0
45411645629 0
45431645610 0
45451645610 0
45471645610 0
45491645610 0
45511645610 0
45531645610 0
45551645629 0
45571645610 0
45591645611 0
45611645650 0
45631645611 0
45651645611 0
45671645611 0
45691645611 0
45711645611 0
45731645631 0
45751645611 0
45771645611 0
45791645611 0
45811645631 0
45831645611 0
45851645611 0
45871645611 0
45891645611 0
45911645611 0
45931645611 0
45951645611 0
45971645611 0
45991645632 0
46011645613 0
46031645613 0
46051645613 0
46071645613 0
46091645613 0
46111645632 0
46131645613 0
46151645613 0
46171645613 0
46191645611 0
46211645650 0
46231645611 0
46251645611 0
46271645611 0
46291645611 0
46311645631 0
46331645611 0
46351645611 0
46371645611 0
46391645613 0
46411645613 0
46431645613 0
46451645632 0
46471645613 0
46491645613 0
46511645632 0
46531645613 0
46551645613 0
46571645613 0
46591645614 0
46611645614 0
46631645634 0
46651645614 0
46671645614 0
46691645614 0
46711645634 0
46731645614 0
46751645614 0
46771645614 0
46791645616 0
46811645635 0
46831645616 0
46851645635 0
46871645616 0
46891645616 0
46911645616 0
46931645616 0
46951645635 0
46971645616 0
46991645613 0
47011645613 0
47031645613 0
47051645613 0
47071645613 0
47091645678 0
47111645613 0
47131645613 0
47151645613 0
47171645613 0
47191645614 0
47211645634 0
47231645614 0
47251645614 0
47271645614 0
47291645634 0
47311645614 0
47331645614 0
47351645614 0
47371645614 0
47391645614 0
47411645634 0
47431645634 0
47451645614 0
47471645614 0
47491645614 0
47511645614 0
47531645614 0
47551645660 0
47571645614 0
47591645635 0
47611645616 0
47631645616 0
47651645616 0
47671645616 0
47691645616 0
47711645616 0
47731645616 0
47751645635 0
47771645616 0
47791645614 0
47811645614 0
47831645614 0
47851645634 0
47871645614 1
47891645660 0
47911645614 0
47931645614 0
47951645614 0
47971645634 0
47991645616 0
48011645635 0
48031645616 0
48051645616 0
48071645616 0
48091645616 0
48111645616 0
48131645635 0
48151645616 0
48171645616 0
48191645616 0
48211645616 0
48231645616 0
48251645616 0
48271645616 0
48291645635 0
48311645616 0
48331645616 0
48351645616 0
48371645616 0
48391645617 0
48411645617 0
48431645617 0
48451645637 0
48471645617 0
48491645617 0
48511645617 0
48531645637 0
48551645617 0
48571645617 0
48591645610 0
48611645629 0
48631645610 0
48651645610 0
48671645610 0
48691645629 0
48711645610 0
48731645610 0
48751645610 0
48771645610 0
48791645611 0
48811645611 0
48831645611 0
48851645631 0
48871645611 0
48891645611 0
48911645631 0
48931645611 0
48951645611 1
48971645677 0
48991645611 0
49011645611 0
49031645611 0
49051645611 0
49071645611 0
49091645631 0
49111645611 0
49131645611 0
49151645611 0
49171645611 0
49191645632 0
49211645632 0
49231645613 0
49251645613 0
49271645613 0
49291645613 0
49311645632 0
49331645613 0
49351645613 0
49371645613 0
49391645611 0
49411645611 0
49431645631 0
49451645611 0
49471645611 0
49491645611 0
49511645611 0
49531645611 0
49551645611 0
49571645631 0
49591645613 0
49611645613 0
49631645613 0
49651645613 0
49671645659 1
49691645632 0
49711645613 0
49731645613 0
49751645613 0
49771645613 0
49791645613 0
49811645632 0
49831645613 0
49851645632 0
49871645613 0
49891645613 0
49911645613 0
49931645613 0
49951645613 0
49971645613 0
49991645634 0
50011645614 0
50031645614 0
50051645614 0
50071645634 0
50091645614 0
50111645614 0
50131645614 0
50151645614 0
50171645614 0
50191645611 0
50211645611 0
50231645611 0
50251645631 0
50271645611 0
50291645611 0
50311645611 0
50331645611 0
50351645631 0
50371645611 0
50391645613 0
50411645632 0
50431645613 0
50451645613 0
50471645613 0
50491645632 0
50511645613 0
50531645613 0
50551645613 0
50571645632 0
50591645614 0
50611645614 0
50631645614 0
50651645614 0
50671645634 0
50691645614 0
50711645614 0
50731645614 0
50751645614 0
50771645634 0
50791645616 0
50811645616 0
50831645616 0
50851645616 0
50871645616 0
50891645616 0
50911645635 0
50931645616 0
50951645616 0
50971645616 0
50991645614 0
51011645634 0
51031645614 0
51051645614 0
51071645634 0
51091645614 0
51111645614 0
51131645614 0
51151645614 0
51171645634 0
51191645616 0
51211645616 0
51231645616 0
51251645616 0
51271645616 0
51291645635 0
51311645616 0
51331645616 0
51351645616 0
51371645616 0
51391645616 0
51411645635 0
51431645616 0
51451645616 0
51471645616 0
51491645616 0
51511645616 0
51531645616 0
51551645616 0
51571645635 0
51591645617 0
51611645637 0
51631645617 0
51651645617 0
51671645617 0
51691645617 0
51711645617 0
51731645617 0
51751645637 0
51771645617 0
51791645607 0
51811645626 0
51831645607 0
51851645607 0
51871645607 0
51891645626 0
51911645607 0
51931645607 0
51951645607 0
51971645607 0
51991645608 0
52011645628 0
52031645608 0
52051645608 0
52071645608 0
52091645608 0
52111645608 0
52131645608 0
52151645628 0
52171645608 0
52191645608 0
52211645628 0
52231645608 0
52251645628 0
52271645608 0
52291645608 0
52311645608 0
52331645608 0
52351645608 0
52371645608 0
52391645610 0
52411645629 0
52431645610 0
52451645610 0
52471645610 0
52491645610 0
52511645610 0
52531645610 0
52551645629 0
52571645610 0
52591645608 0
52611645608 0
52631645628 0
52651645608 0
52671645608 0
52691645628 0
52711645608 0
52731645608 0
52751645608 0
52771645608 0
52791645610 0
52811645629 0
52831645629 0
52851645610 0
52871645610 0
52891645610 0
52911645610 0
52931645610 0
52951645629 0
52971645610 0
52991645610 0
53011645610 0
53031645610 0
53051645610 0
53071645610 0
53091645629 0
53111645610 0
53131645610 0
53151645610 0
53171645610 0
53191645611 0
53211645631 0
53231645611 0
53251645611 0
53271645611 0
53291645611 0
53311645611 0
53331645611 0
53351645611 0
53371645631 0
53391645608 0
53411645628 0
53431645608 0
53451645628 0
53471645608 0
53491645608 0
53511645608 0
53531645608 0
53551645608 0
53571645608 0
53591645610 0
53611645610 0
53631645629 0
53651745459 1
53671754985 0
53691757747 0
53711770610 0
53731770610 0
53751770610 0
53771770629 0
53791770610 0
53811770610 0
53831770610 0
53851770629 0
53871770610 0
53891770610 0
53911770610 0
53931770610 0
53951770610 0
53971770610 0
53991770611 0
54011770650 0
54031770611 0
54051770611 0
54071770611 0
54091770611 0
54111770611 0
54131770611 0
54151770631 0
54171770611 0
54191770610 0
54211770610 0
54231770610 0
54251770610 0
54271770629 0
54291770610 0
54311770610 0
54331770629 0
54351770610 0
54371770610 0
54391770611 0
54411770611 0
54431770611 0
54451770611 0
54471770631 0
54491770611 0
54511770611 0
54531770611 0
54551770631 0
54571770611 0
54591770613 0
54611770632 0
54631770613 0
54651770613 0
54671770613 0
54691770613 0
54711770632 0
54731770613 0
54751770613 0
54771770613 0
54791770634 0
54811770614 0
54831770614 0
54851770614 0
54871770614 0
54891770614 0
54911770614 0
54931948744 0
54951958161 0
54971964495 0
54991973754 0
55011973735 0
55031973735 0
55051973735 0
55071973735 0
55091973735 0
55111973735 0
55131973735 0
55151973735 0
55171973754 0
55191973736 0
55211973756 0
55232159210 0
55252404619 0
55272605217 0
55292614361 1
55312614407 1
55332645611 0
55352645611 0
55372645611 0
55392645611 0
55412645631 0
55432645611 0
55452645611 0
55472645611 0
55492645611 0
55512645631 0
55532645611 0
55552645611 0
55572645611 0
55592645613 0
55612645613 0
55632645613 0
55652645613 0
55672645613 0
55692645632 0
55712645613 0
55732645613 0
55752645613 0
55772645613 0
55792645611 0
55812645631 0
55832645611 0
55852645631 0
55872645611 0
55892645611 0
55912645611 0
55932645611 0
55952645631 0
55972645611 0
55992645613 0
56012645613 0
56032645632 0
56052645613 0
56072645613 0
56092645613 0
56112645613 0
56132645632 0
56152645613 0
56172645613 0
56192645613 0
56212645613 0
56232645613 0
56252645613 0
56272645632 0
56292645613 0
56312645613 0
56332645613 0
56352645613 0
56372645632 0
56392645614 0
56412645634 0
56432645614 0
56452645614 0
56472645614 0
56492645614 0
56512645614 0
56532645634 0
56552645614 0
56572645614 0
56592645610 0
56612645610 0
56632645610 0
56652645629 0
56672645610 0
56692645610 0
56712645610 0
56732645610 0
56752645629 0
56772645610 0
56792645611 0
56812645611 0
56832645631 0
56852645611 0
56872645611 0
56892645611 0
56912645611 0
56932645611 0
56952661236 0
56972676881 1
56992676861 0
57012676881 0
57032676861 0
57052676861 0
57072676881 0
57092676861 0
57112676861 0
57132676861 0
57152676861 0
57172676861 0
57192676863 0
57212676882 0
57232676863 0
57252676863 0
57272676863 0
57292676863 0
57312676863 0
57332692507 0
57352708113 0
57372723738 0
57392739361 0
57412754986 0
57432770611 0
57452786256 0
57472801861 0
57492817486 0
57512833111 0
57532848736 0
57552864361 0
57572880006 0
57592895613 0
57612911257 0
57632926863 0
57652942488 0
57672958113 0
57692973757 0
57712989363 0
57733004988 0
57753020613 0
57773036257 0
57793051863 0
57813067488 0
57833083113 0
57853098738 0
57873114363 0
57893132676 0
57913145613 0
57933161258 0
57953176863 0
57973192488 0
57993208114 0
58013223740 0
58033239365 0
58053254989 0
58073270614 0
58093286259 0
58113301864 0
58133317489 0
58153333114 0
58173348739 0
58193364424 0
58213380501 0
58233395654 0
58253411233 0
58273426858 0
58293442503 0
58313458108 0
58333473733 0
58353489358 0
58373504983 0
58393520610 0
58413536306 0
58433551879 0
58453567485 0
58473868690 0
58493879985 0
58513895610 0
58533911235 0
58553926860 0
58573942485 0
58593958111 0
58613973756 0
58633989361 0
58654004986 0
58674020631 0
58694036236 0
58714051861 0
58734067486 0
58754083131 0
58774098736 0
58794114363 0
58814130007 0
58834145613 0
58854161238 0
58874176863 0
58894192507 0
58914208113 0
58934223738 0
58954239363 0
58974254988 0
58994270611 0
59014286256 0
59034301861 0
59054317486 0
59074333111 0
59094348736 0
59114364361 0
59134379986 0
59154395611 0
59174411256 0
59194426863 0
59214442488 0
59234458113 0
59254473757 0
59274489363 0
59294504988 0
59314520613 0
59334536238 0
59354551882 0
59374567488 0
59394583113 0
59414598777 0
59434614363 0
59454629988 0
59474645613 0
59494661238 0
59514676882 0
59534692488 0
59554708113 0
59574723738 0
59594739364 0
59614754989 0
59634770614 0
59654786239 0
59674801884 0
59694817489 0
59714833114 0
59734848739 0
59754864364 0
59774879989 0
59794895611 0
59814895611 0
59834895631 0
59854895611 0
59874895611 0
59894895611 0
59914895611 0
59934895611 0
59954895611 0
59974895631 0
59994895613 0
60014895632 0
60034895613 0
60054895613 0
60074895613 0
60094895632 0
60114895613 0
60134895613 0
60154895613 0
60174895613 0
60194895613 0
60214895613 0
60234895632 0
60254895613 0
60274895613 0
60294895613 0
60314895613 0
60334895613 0
60354895632 0
60374895613 0
60394895614 0
60414895614 0
60434895634 0
60454895614 0
60474895614 0
60494895614 0
60514895634 0
60534895614 0
60554895614 0
60574895614 0
60594895660 1
60614895653 0
60634895614 0
60654895614 0
60674895614 0
60694895614 0
60714895614 0
60734895634 0
60754895614 0
60774895614 0
60794895616 0
60814895616 0
60834895616 0
60854895616 0
60874895635 0
60894895616 0
60914895616 0
60934895616 0
60954895616 0
60974895616 0
60994895616 0
61014895635 0
61034895616 0
61054895616 0
61074895616 0
61094895616 0
61114895635 0
61134895616 0
61154895616 0
61174895616 0
61194895617 0
61214895656 0
61234895617 0
61254895617 0
61274895617 0
61294895617 0
61314895637 0
61334895617 0
61354895617 0
61374895617 0
61394895613 0
61414895613 0
61434895613 0
61454895613 0
61474895632 0
61494895613 0
61514895613 0
61534895613 0
61554895613 0
61574895613 0
61594895614 0
61614895634 0
61634895614 0
61654895614 0
61674895614 0
61694895614 0
61714895680 0
61734895614 0
61754895614 0
61774895614 0
61794895634 0
61814895634 0
61834895614 0
61854895614 0
61874895614 0
61894895614 0
61914895614 0
61934895614 0
61954895614 0
61974895634 0
61994895616 0
62014895616 0
62034895616 0
62054895635 0
62074895616 0
62094895616 0
62114895635 0
62134895616 0
62154895616 0
62174895616 0
62194895614 0
62214895614 0
62234895614 0
62254895614 0
62274895634 0
62294895614 0
62314895614 0
62334895614 0
62354895614 0
62374895614 0
62394895635 0
62414895635 0
62434895616 0
62454895616 0
62474895616 0
62494895616 0
62514895616 0
62534895616 0
62554895635 0
62574895616 0
62594895617 0
62614895617 0
62634895637 0
62654895617 0
62674895617 0
62694895617 0
62714895617 0
62734895617 0
62754895617 0
62774895617 0
62794895638 0
62814895619 0
62834895619 0
62854895638 0
62874895619 0
62894895619 0
62914895619 0
62934895619 0
62954895619 0
62974895619 0
62994895616 0
63014895701 0
63034895616 0
63054895616 0
63074895616 0
63094895616 0
63114895616 0
63134895616 0
63154895616 0
63174895616 0
63194895637 1
63214895617 0
63234895617 0
63254895617 0
63274895617 0
63294895617 0
63314895617 0
63334895637 0
63354895617 0
63374895617 0
63394895617 0
63414895617 0
63434895617 0
63454895617 0
63474895637 0
63494895617 0
63514895617 0
63534895617 0
63554895617 0
63574895617 0
63594895638 0
63614895638 0
63634895619 0
63654895619 0
63674895619 0
63694895619 0
63714895619 0
63734895619 0
63754895638 0
63774895619 0
63794895617 0
63814895617 0
63834895617 0
63854895637 0
63874895617 0
63894895617 0
63914895617 0
63934895617 0
63954895617 0
63974895617 0
63994895638 0
64014895619 0
64034895619 0
64054895619 0
64074895619 0
64094895619 0
64114895638 0
64134895619 0
64154895665 0
64174895619 0
64194895619 0
64214895658 0
64234895619 0
64254895619 0
64274895619 0
64294895619 0
64314895619 0
64334895619 0
64354895619 0
64374895638 0
64394895620 0
64414895620 0
64434895620 0
64454895640 0
64474895620 0
64494895620 0
64514895640 0
64534895620 0
64554895620 0
64574895620 0
64594895607 0
64614895626 0
64634895607 0
64654895607 0
64674895626 0
64694895607 0
64714895607 0
64734895607 0
64754895607 0
64774895607 0


==> images/data-obstacle/corridoio2-smart-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-smart1-node17-pp-rep2-istPP.txt <==
10405482 1
2944252939 1
2944252940 0
2944255610 0
2944255611 3
2945131957 3
2945131958 2
3571256049 2
3571256050 0
3571258815 0
3571258816 5
3573132491 5
3573132492 16
3591306572 16
3591306573 3
4409564823 3
4409564824 0
4409567543 0
4409567544 4
4411134335 4
4411134336 2
4431141834 2
4431141835 0
4431144659 0
4431144660 5
4432221680 5
4432221681 4
5684401495 4
5684401496 0
5684404262 0
5684404263 5
5685810731 5
5685810732 6
7372262589 6
7372262590 0
7372265541 0
7372265542 8
7373139470 8
7373139471 7
7515133040 7
7515133041 6
7542735353 6
7542735354 0
7542738305 0
7542738306 8
7543666920 8
7543666921 7
8071189081 7
8071189082 0
8071192118 0
8071192119 8
9373135574 8
9373135575 9
9398647137 9
9398647138 0
9399133583 0
9399133584 9
9655136302 9
9655136303 10
10439175195 10
10439175196 12
12109176449 12
12109176450 14
14710097595 14
14710097596 0
14710100083 0
14710100084 1
18241396464 1
18241396465 0
18241399183 0
18241399184 4
18243134149 4
18243134150 2
18870578750 2
18870578751 0
18870581510 0
18870581511 3
19107132811 3
19107132812 2
19113137560 2
19113137561 0
19113140232 0
19113140233 3
19876435612 3
19876435613 0
19876438425 0
19876438426 6
19877235646 6
19877235647 4
20985920008 4
20985920009 0
20985922822 0
20985922823 6
20987430485 6
20987430486 2
20987432469 2
20987432470 0
20989137167 0
20989137168 2
21006000431 2
21006000432 0
21006003246 0
21006003247 6
21007311314 6
21007311315 5
21771057228 5
21771057229 0
21771060086 0
21771060087 7
21771136747 7
21771136748 6
21771138734 6
21771138735 0
21773134791 0
21773134792 6
22572526420 6
22572526421 0
22572529278 0
22572529279 7
22573137034 7
22573137035 9
22606376431 9
22606376432 0
22606379470 0
22606379471 8
22791904952 8
22791904953 6
22814250686 6
22814250687 0
22814253726 0
22814253727 8
24683429569 8
24683429570 0
24683432474 0
24683432475 9
25644640220 9
25644640221 0
25644643534 0
25644643535 11
27244578669 11
27244578670 0
27244582165 0
27244582166 13
29246719948 13
29246719949 0
29246722865 0
29246722866 15
29318895554 15
29318895555 16
29373071215 16
29373071216 0
29373074573 0
29373074574 14
29406153386 14
29406153387 16
29409120084 16
29409120085 0
29409123485 0
29409123486 14
29517402532 14
29517402533 16
31573060744 16
31573060745 0
31573063231 0
31573063232 1
33444936916 1
33444936917 0
33444939588 0
33444939589 3
34994346073 3
34994346074 0
34994348793 0
34994348794 4
35772310538 4
35772310539 0
35772313396 0
35772313397 7
35773272442 7
35773272443 5
35773274427 5
35773274428 0
35775133893 0
35775133894 5
35940404685 5
35940404686 4
36284258099 4
36284258100 0
36284260913 0
36284260914 6
37945887431 6
37945887432 0
37945890383 0
37945890384 8
37947135082 8
37947135083 5
37966487824 5
37966487825 0
37966490775 0
37966490776 8
39473060483 8
39473060484 0
39473063705 0
39473063706 10
41765485639 10
41765485640 0
41765489135 0
41765489136 13
41772847126 13
41772847127 0
41772850442 0
41772850443 11
42130915625 11
42130915626 13
44494886303 13
44494886304 0
44494889664 0
44494889665 14
45274580244 14
45274580245 0
45274583091 0
45274583092 16
47885248245 16
47885248246 0
47885250731 0
47885250732 1
48968330448 1
48968330449 0
48968333027 0
48968333028 2
49668735233 2
49668735234 0
49668737993 0
49668737994 3
50294335322 3
50294335323 0
50294338087 0
50294338088 5
52395067627 5
52395067628 0
52395070441 0
52395070442 6
53195683938 6
53195683939 0
53195686890 0
53195686891 8
53197536791 8
53197536792 0
53199134310 0
53199134311 8
53412904739 8
53412904740 6
53436609761 6
53436609762 0
53436612755 0
53436612756 9
53437147467 9
53437147468 8
53649157282 8
53649157283 6
53659136707 6
53659136708 8
55311877225 8
55311877226 0
55311880534 0
55311880535 10
56917096540 10
56917096541 0
56917099948 0
56917099949 13
56955333494 13
56955333495 0
56955336762 0
56955336763 12
56957135072 12
56957135073 9
56986606981 9
56986606982 0
56986610247 0
56986610248 12
57304417306 12
57304417307 13
59777593816 13
59777593817 0
59777597198 0
59777597199 14
60578082459 14
60578082460 0
60578084948 0
60578084949 1
60595177993 1
60595177994 15
61397329058 15
61397329059 0
61397331903 0
61397331904 16
63210640633 16
63210640634 0
63210643208 0
63210643209 1
64151648131 1
64151648132 0
64151650710 0
64151650711 2
64799218000 2


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-node17-dataLoss-rep4-istDataLoss.txt <==
606836437 0
626836315 0
646836295 0
666836295 0
686836295 0
706836295 0
726836295 0
746836295 0
766836295 0
786836707 0
806836727 0
826836707 0
846836707 0
866836753 0
886836707 0
906836707 0
926836707 0
946836707 0
966836707 0
986836707 0
1006836707 0
1026836707 0
1046836707 0
1066836724 0
1086836706 0
1106836706 0
1126836706 0
1146836706 0
1166836706 0
1186836707 0
1206836708 0
1226836727 0
1246836707 0
1266836707 0
1286836707 0
1306836707 0
1326836707 0
1346836707 0
1366836707 0
1386836706 0
1406836706 0
1426836706 0
1446836706 0
1466836706 0
1486836706 0
1506836706 0
1526836706 0
1546836706 0
1566836706 0
1586836707 0
1606836707 0
1626836707 0
1646836707 0
1666836707 0
1686836707 0
1706836707 0
1726836707 0
1746836707 0
1766836707 0
1786836707 0
1806836708 0
1826836727 0
1846836707 0
1866836707 0
1886836707 0
1906836707 0
1926836707 0
1946836707 0
1966836707 0
1986836709 0
2006836709 0
2026836709 0
2046836709 0
2066836709 0
2086836710 0
2106836726 0
2126836708 0
2146836708 0
2166836708 0
2186836705 0
2206836705 0
2226836705 0
2246836705 0
2266836705 0
2286836705 0
2306836705 0
2326836705 0
2346836705 0
2366836705 0
2386836706 0
2406836706 0
2426836726 0
2446836706 0
2466836706 0
2486836706 0
2506836706 0
2526836706 0
2546836706 0
2566836706 0
2586837118 0
2606837118 0
2626837118 0
2646837118 0
2666837118 0
2686837118 0
2706837118 0
2726837118 0
2746837118 0
2766837118 0
2786837121 0
2806837121 0
2826837121 0
2846837121 0
2866837121 0
2886837121 0
2906837121 0
2926837121 1
2946837121 0
2966837121 0
2986837119 0
3006837119 0
3026837139 0
3046837119 1
3066837119 1
3086837119 1
3106837233 0
3126837140 0
3146837140 0
3166837140 0
3186837122 0
3206837142 0
3226837142 0
3246837122 0
3266837122 0
3286837122 0
3306837122 0
3326837122 0
3346837142 0
3366837142 0
3386837122 0
3406837122 0
3426837122 0
3446837122 0
3466837122 0
3486837122 0
3506837122 0
3526837122 0
3546837142 0
3566837122 0
3586837124 0
3606837124 0
3626837163 0
3646837124 0
3666837124 0
3686837124 0
3706837124 0
3726837124 1
3746837124 1
3766837124 0
3786837119 0
3806837119 0
3826837119 0
3846837119 1
3866837119 1
3886837139 1
3906837139 1
3926837139 1
3946837139 0
3966837139 0
3986837140 0
4006837140 0
4026837121 0
4046837140 0
4066837140 0
4086837121 0
4106837121 0
4126837140 0
4146837121 0
4166837121 0
4186837140 0
4206837121 0
4226837140 0
4246837121 0
4266837121 0
4286837121 0
4306837121 0
4326837121 0
4346837121 0
4366837121 0
4386837122 0
4406837142 0
4426837122 0
4446837123 0
4466837142 0
4486837122 0
4506837122 0
4526837122 1
4546837122 0
4566837122 0
4586837121 0
4606837121 0
4626837121 1
4646837140 0
4666837140 0
4686837140 0
4706837140 0
4726837121 0
4746837121 0
4766837140 0
4786837122 0
4806837122 0
4826837142 0
4846837122 0
4866837142 0
4886837142 0
4906837122 0
4926837122 0
4946837122 0
4966837122 0
4986837122 0
5006837122 0
5026837122 0
5046837122 0
5066837122 0
5086837142 0
5106837122 0
5126837122 0
5146837122 0
5166837142 0
5186837124 0
5206837124 0
5226837124 0
5246837124 0
5266837124 0
5286837124 0
5306837170 0
5326837124 0
5346837124 0
5366837124 0
5386837121 0
5406837121 0
5426837140 0
5446837121 0
5466837121 0
5486837140 0
5506837121 0
5526837121 0
5546837121 0
5566837121 0
5586837122 0
5606837122 0
5626837122 0
5646837122 0
5666837122 1
5686837142 1
5706837142 0
5726837142 0
5746837142 0
5766837142 0
5786837122 0
5806837122 0
5826837142 0
5846837122 0
5866837122 0
5886837122 0
5906837122 0
5926837142 0
5946837142 0
5966837122 0
5986837124 0
6006837124 0
6026837143 0
6046837124 0
6066837124 0
6086837124 0
6106837124 0
6126837124 0
6146837143 0
6166837124 0
6186837122 0
6206837122 0
6226837142 0
6246837122 0
6266837122 0
6286837122 0
6306837122 0
6326837122 0
6346837122 0
6366837122 0
6386837124 0
6406837124 0
6426837124 0
6446837124 0
6466837124 0
6486837124 0
6506837124 0
6526837124 0
6546837124 0
6566837124 0
6586837125 0
6606837125 0
6626837164 1
6646837145 1
6666837145 1
6686837145 1
6706837191 0
6726837145 0
6746837145 0
6766837145 0
6786837127 0
6806837127 0
6826837146 0
6846837127 0
6866837127 0
6886837127 0
6906837127 0
6926837127 0
6946837127 0
6966837146 0
6986837121 0
7006837121 0
7026837121 0
7046837121 0
7066837121 0
7086837121 0
7106837121 0
7126837121 0
7146837140 0
7166837121 0
7186837122 0
7206837122 0
7226837161 0
7246837122 0
7266837122 0
7286837122 0
7306837122 0
7326837122 0
7346837122 0
7366837122 0
7386837122 0
7406837122 0
7426837122 1
7446837142 1
7466837142 1
7486837234 0
7506837188 0
7526837188 0
7546837142 0
7566837122 0
7586837124 0
7606837143 0
7626837143 0
7646837124 0
7666837124 0
7686837124 0
7706837143 0
7726837124 0
7746837143 0
7766837124 0
7786837122 0
7806837122 0
7826837142 0
7846837122 0
7866837122 0
7886837122 0
7906837122 0
7926837122 0
7946837142 0
7966837122 0
7986837124 0
8006837143 0
8026837124 0
8046837124 0
8066837124 0
8086837124 0
8106837124 0
8126837124 0
8146837124 0
8166837124 0
8186837124 0
8206837124 0
8226837124 1
8246837124 0
8266837124 0
8286837124 0
8306837124 0
8326837189 1
8346837143 0
8366837143 0
8386928306 0
8406930895 0
8426930914 0
8446930875 0
8466930895 0
8486930875 0
8506930875 0
8526930875 0
8546930894 0
8566930875 0
8586930890 0
8606930870 0
8626930870 0
8646930871 0
8666930870 0
8686930870 0
8706930871 0
8726930870 0
8746930870 0
8766930871 0
8786930872 0
8806930872 0
8826930892 0
8846930892 0
8866930872 0
8886930872 0
8906930872 0
8926930872 0
8946930872 0
8966930872 0
8986930872 0
9006930872 0
9026930891 0
9046930872 0
9066930872 0
9086930872 0
9106930872 0
9126930872 0
9146930891 0
9166930872 0
9186930874 0
9206930873 0
9226930873 0
9246930874 0
9266930873 0
9286930873 0
9306930874 0
9326930873 0
9346930873 0
9366930874 1
9386930891 1
9406930891 1
9426930892 1
9446930891 0
9466930891 0
9486930892 0
9506930891 0
9526930891 0
9546930892 0
9566930891 0
9586930893 0
9606930874 0
9626930912 0
9646930893 0
9666930874 0
9686930873 0
9706930893 0
9726930874 0
9746930873 0
9766930893 0
9786930874 0
9806930873 0
9826930873 0
9846930874 0
9866930873 0
9886930873 0
9906930874 0
9926930873 0
9946930893 0
9966930874 0
9986930875 0
10006930875 0
10026930895 0
10046930875 0
10066930875 0
10086930875 0
10106930875 0
10126930875 0
10146930875 0
10166930875 0
10186930870 0
10206930871 0
10226930890 0
10246930870 0
10266930871 0
10286930870 0
10306930870 0
10326930871 0
10346930870 0
10366930870 0
10386930872 0
10406930872 0
10426930872 0
10446930872 0
10466930872 0
10486930872 0
10506930872 0
10526930891 0
10546930872 0
10566930892 0
10586930873 0
10606930873 0
10626930874 0
10646930873 0
10666930873 0
10686930874 0
10706930873 0
10726930873 0
10746930874 0
10766930873 0
10786930875 0
10806930875 0
10826930894 0
10846930875 0
10866930875 0
10886930875 0
10906930875 0
10926930875 0
10946930875 0
10966930875 0
10986930874 0
11006930873 0
11026930873 0
11046930874 0
11066930873 0
11086930873 0
11106930874 0
11126930873 0
11146930873 0
11166930874 0
11186930875 0
11206930875 0
11226930875 0
11246930875 0
11266930875 0
11286930875 0
11306930875 0
11326930875 0
11346930875 0
11366930894 0
11386930875 0
11406930875 0
11426930894 0
11446930875 0
11466930875 0
11486930875 0
11506930875 0
11526930875 0
11546930875 0
11566930875 0
11586930877 0
11606930892 0
11626930874 0
11646930874 0
11666930874 0
11686930874 0
11706930874 0
11726930874 0
11746930874 0
11766930875 0
11786930872 0
11806930872 0
11826930872 0
11846930872 0
11866930872 0
11886930872 0
11906930872 0
11926930872 1
11946930872 1
11966930872 0
11986930873 0
12006930874 1
12026930893 1
12046930940 1
12067346477 1
12087352862 1
12107352861 1
12127384019 1
12147384019 1
12167384019 1
12187384019 1
12207384019 1
12227515187 0
12247524644 0
12267524644 0
12287524644 0
12307524625 0
12327524625 0
12347524625 0
12367524644 0
12387524626 0
12407524626 0
12427524626 0
12447524626 0
12467524626 0
12487524646 0
12507524626 0
12527524626 0
12547524626 0
12567524626 0
12587524625 0
12607524645 0
12627524625 0
12647524625 0
12667524625 0
12687524625 0
12707524644 0
12727524625 0
12747524644 0
12767524625 0
12787524626 0
12807524626 0
12827524626 0
12847524626 0
12867524626 0
12887524626 0
12907524626 0
12927524626 0
12947524626 0
12967524626 0
12987524626 0
13007524626 0
13027524626 0
13047524646 0
13067524626 0
13087524626 0
13107524626 0
13127524626 0
13147524626 0
13167524626 0
13187524628 0
13207524648 0
13227524628 0
13247524628 0
13267524647 0
13287524628 0
13307524628 0
13327524628 0
13347524628 0
13367524628 0
13387524620 0
13407524620 0
13427524620 0
13447524620 0
13467524620 0
13487524620 0
13507524620 0
13527524620 0
13547524620 0
13567524620 0
13587524622 0
13607524622 0
13627524622 0
13647524622 0
13667524622 0
13687524622 0
13707524622 0
13727524622 0
13747524622 0
13767524622 0
13787524622 0
13807524642 0
13827524622 0
13847524622 0
13867524622 0
13887524622 0
13907524622 0
13927524622 0
13947524622 0
13967524622 0
13987524623 0
14007524623 0
14027524623 1
14047524623 0
14067524643 0
14087524623 0
14107524623 0
14127524623 0
14147524623 1
14167524623 1
14187524622 1
14207750055 1
14227759016 1
14247759016 0
14267759016 1
14287758997 1
14307758997 1
14327759016 0
14347759016 0
14367758997 1
14387758998 1
14407759018 1
14427759018 0
14447759018 0
14467758998 0
14487759018 0
14507759018 0
14527758998 0
14547759018 0
14567758998 0
14587759000 0
14607759000 0
14627759019 0
14647759000 0
14667759000 0
14687759019 0
14707759000 0
14727759000 0
14747759000 0
14767759000 0
14787759001 0
14807759001 0
14827759001 0
14847759001 0
14867759001 0
14887759001 0
14907759001 0
14927759021 0
14947759021 0
14967759001 0
14987758998 0
15007759018 0
15027758998 0
15047758998 0
15067758998 0
15087758998 0
15107758998 0
15127758998 0
15147758998 0
15167758998 0
15187759000 0
15207759000 0
15227759000 0
15247759000 0
15267759000 0
15287759019 0
15307759000 0
15327759000 0
15347759000 0
15367759000 0
15387759000 0
15407759000 0
15427759000 0
15447759000 0
15467759019 0
15487759000 0
15507759000 0
15527759000 0
15547759000 0
15567759000 0
15587759001 0
15607759021 0
15627759001 1
15647759001 1
15667759001 0
15687759001 0
15707759001 0
15727759001 0
15747759001 1
15767759113 1
15787759065 1
15807759046 1
15827759019 1
15847759000 1
15867759019 1
15887759019 1
15907759000 1
15927759000 1
15947759000 1
15967759019 1
15987759001 1
16007759001 1
16027759021 1
16047759001 1
16067759001 0
16087759067 1
16107759021 1
16127759001 1
16147759021 0
16167759001 1
16187759021 1
16207859390 0
16227852771 0
16247855399 0
16267852771 0
16287852751 0
16307855399 0
16327852751 0
16347852771 0
16367855380 0
16387852753 0
16407852753 0
16427855428 0
16447852753 0
16467852772 0
16487855408 0
16507852753 0
16527852753 0
16547855408 0
16567852753 0
16587852745 0
16607855401 0
16627852745 0
16647852745 0
16667855401 0
16687852745 0
16707852765 0
16727855420 0
16747852745 0
16767852745 0
16787855402 0
16807852766 0
16827852747 0
16847855402 0
16867852747 0
16887852747 0
16907855402 0
16927852747 0
16947852747 0
16967855402 0
16987852747 0
17007852747 0
17027855402 0
17047852747 0
17067852747 0
17087855402 0
17107852747 0
17127852747 0
17147855422 0
17167852747 0
17187852748 0
17207855404 0
17227852748 0
17247852768 0
17267855404 0
17287852748 0
17307852748 0
17327855425 0
17347852748 0
17367852748 0
17387855407 0
17407852766 0
17427852747 0
17447855407 0
17467852747 0
17487852747 0
17507855407 0
17527852747 0
17547852747 0
17567855407 0
17587852748 0
17607852748 0
17627855393 0
17647852748 0
17667852748 0
17687855393 0
17707852748 0
17727852748 0
17747855393 0
17767852748 0
17787852748 0
17807855393 0
17827852748 0
17847852748 0
17867855393 0
17887852748 0
17907852748 0
17927855393 0
17947852748 0
17967852748 0
17987855395 0
18007852769 0
18027852750 0
18047855395 0
18067852750 0
18087852750 0
18107855422 0
18127852750 0
18147852750 0
18167855422 0
18187852747 0
18207852747 0
18227855419 0
18247852747 0
18267852766 0
18287855419 0
18307852762 0
18327852744 0
18347855414 0
18367852744 0
18387852746 0
18407855415 0
18427852746 0
18447852746 0
18467855415 0
18487852746 0
18507852746 0
18527855427 0
18547852746 0
18567852746 0
18587855428 0
18607852767 0
18627852748 0
18647855430 0
18667852748 0
18687852748 0
18707855430 0
18727852748 0
18747852748 0
18767855430 0
18787852750 0
18807852750 0
18827855432 0
18847852750 0
18867852750 0
18887855432 0
18907852750 0
18927852750 0
18947855432 0
18967852750 0
18987852748 0
19007855430 0
19027852748 1
19047852748 1
19067855430 0
19087852748 0
19107852748 0
19127855430 1
19147852748 1
19167852748 1
19187855432 1
19207852769 1
19227852750 1
19247855432 1
19267852750 0
19287852750 1
19307855416 1
19327852751 1
19347852751 1
19367855539 1
19387852817 1
19407852817 0
19427855450 0
19447852771 0
19467852771 0
19487855430 0
19507852771 0
19527852771 0
19547855430 0
19567852751 0
19587852753 0
19607855451 0
19627852753 0
19647852772 0
19667855431 0
19687852753 0
19707852753 0
19727855416 0
19747852753 0
19767852753 0
19787855410 0
19807852786 0
19827852747 1
19847855410 0
19867852747 0
19887852747 0
19907855410 0
19927852766 0
19947852747 1
19967855410 1
19987852748 1
20007852748 1
20027855411 0
20047852748 1
20067852748 1
20087855411 1
20107852748 1
20127852748 1
20147855411 1
20167852768 1
20187852768 1
20207855431 1
20227852768 1
20247852748 1
20267855431 1
20287852814 0
20307852768 0
20327855565 0
20347852768 0
20367852748 0
20387855567 0
20407852769 0
20427852769 0
20447855487 0
20467852750 0
20487852750 0
20507855467 0
20527852796 0
20547852769 0
20567855467 0
20587853180 0
20607853160 0
20627855878 0
20647853160 0
20667853160 0
20687855878 0
20707853160 0
20727853160 0
20747855897 0
20767853160 0
20787853162 0
20807855879 0
20827853162 0
20847853181 0
20867855879 0
20887853162 0
20907853162 0
20927855879 0
20947853162 0
20967853162 1
20987855879 1
21007853181 1
21027853162 1
21047855879 1
21067853162 1
21087853162 1
21107855879 1
21127853162 1
21147853162 1
21167855863 1
21187853163 1
21207853163 1
21227855902 1
21247853183 1
21267853183 1
21287855849 1
21307853163 1
21327853164 1
21347855849 1
21367853163 1
21387853160 1
21407855827 1
21427853160 1
21447853180 1
21467855847 1
21487853160 1
21507853160 1
21527855795 1
21547853160 1
21567853160 1
21587855797 1
21607853181 1
21627853162 1
21647855816 1
21667853162 1
21687853162 1
21707855797 1
21727853162 1
21747853181 1
21767855797 1
21787853162 1
21807853162 1
21827855797 1
21847853162 1
21867853162 1
21887855941 1
21907853227 1
21927853227 1
21947855785 1
21967853162 1
21987853183 1
22007855806 1
22027853163 1
22047853163 1
22067855787 1
22087853209 1
22107853183 1
22128123308 1
22148118808 1
22168118808 1
22188118806 1
22208118806 1
22228118787 1
22248118806 1
22268118787 1
22288118787 1
22308118787 1
22328118787 1
22348118787 1
22368118806 1
22388118788 1
22408118788 1
22428118788 1
22448118788 1
22468118788 1
22488118788 1
22508118808 1
22528118788 1
22548118788 1
22568118788 1
22588118790 1
22608118790 1
22628118790 1
22648118809 1
22668118790 1
22688118790 1
22708118790 1
22728118790 1
22748118790 1
22768118790 1
22788118857 1
22808118830 1
22828118791 1
22848118811 1
22868118791 1
22888118811 1
22908118811 1
22928118791 1
22948118857 1
22968118811 1
22988217577 1
23008212556 1
23028212556 1
23048212556 1
23068212556 1
23088212537 1
23108212556 1
23128212537 1
23148212537 1
23168212537 1
23188212538 1
23208212558 1
23228212538 1
23248212558 1
23268212538 1
23288212538 1
23308212538 1
23328212538 1
23348212538 1
23368212538 1
23388212538 1
23408212558 1
23428212558 1
23448212538 1
23468212538 1
23488212538 1
23508212558 1
23528212538 1
23548212538 1
23568212538 1
23588212540 1
23608212540 1
23628212540 1
23648212540 1
23668212540 1
23688212540 1
23708212540 1
23728212540 1
23748212540 1
23768212540 1
23788212538 1
23808212538 1
23828212558 1
23848212538 1
23868212538 1
23888212538 1
23908212538 1
23928212538 1
23948212538 1
23968212538 1
23988212540 1
24008212559 1
24028212559 1
24048212540 1
24068212540 1
24088212540 1
24108212540 1
24128212540 1
24148212540 1
24168212540 1
24188212540 1
24208212540 1
24228212540 1
24248212540 1
24268212540 1
24288212540 1
24308212540 1
24328212605 1
24348212651 1
24368212559 1
24388212561 1
24408212561 1
24428212587 0
24448212561 0
24468212561 0
24488212561 0
24508212541 0
24528212541 0
24548212561 0
24568212561 0
24588212537 0
24608212556 0
24628212537 0
24648212556 0
24668212583 0
24688212556 0
24708212537 0
24728212537 0
24748212537 0
24768212537 0
24788212538 0
24808212538 0
24828212538 0
24848212538 0
24868212538 0
24888212558 0
24908212538 0
24928212538 0
24948212558 0
24968212538 0
24988212538 0
25008212538 0
25028212538 0
25048212538 0
25068212538 0
25088212538 0
25108212538 0
25128212538 0
25148212538 0
25168212538 0
25188212540 0
25208212559 0
25228212540 0
25248212540 0
25268212540 0
25288212540 0
25308212540 0
25328212540 0
25348212540 0
25368212540 0
25388212538 0
25408212538 0
25428212538 0
25448212558 0
25468212558 0
25488212538 0
25508212538 0
25528212538 0
25548212538 0
25568212538 0
25588212540 0
25608212540 0
25628212540 0
25648212540 1
25668212540 0
25688212540 0
25708212540 0
25728212540 1
25748212540 1
25768212540 1
25788212540 1
25808212559 1
25828212540 1
25848212605 1
25868212605 1
25888467252 0
25908478184 0
25928480801 0
25948478184 0
25968478165 0
25988480803 0
26008478186 0
26028478166 0
26048480783 0
26068478166 0
26088478166 0
26108480783 0
26128478166 0
26148478186 0
26168480783 0
26188478157 0
26208478157 0
26228480774 0
26248478157 0
26268478157 0
26288480774 0
26308478157 0
26328478157 0
26348480794 0
26368478157 0
26388478159 0
26408480816 0
26428478159 0
26448478159 0
26468480776 0
26488478159 0
26508478159 0
26528480776 0
26548478159 0
26568478159 0
26588480777 0
26608478160 0
26628478160 0
26648480777 0
26668478160 0
26688478160 0
26708480777 0
26728478160 0
26748478160 0
26768480777 0
26788478162 0
26808478162 0
26828480833 0
26848478162 0
26868478181 0
26888480833 0
26908478162 0
26928478181 0
26948480818 0
26968478162 0
26988478160 0
27008480837 0
27028478160 0
27048478160 0
27068480896 0
27088478160 0
27108478160 0
27128480816 0
27148478160 0
27168478160 0
27188480818 0
27208478162 0
27228478162 1
27248480818 0
27268478162 0
27288478162 0
27308480818 0
27328478162 0
27348478162 1
27368480818 1
27388478162 1
27408478162 1
27428480818 1
27448478162 1
27468478162 1
27488480818 1
27508478162 0
27528478162 1
27548480837 0
27568478181 0
27588478183 0
27608480859 0
27628478163 0
27648478183 0
27668480839 0
27688478163 0
27708478163 0
27728480819 0
27748478163 0
27768478183 0
27788480836 0
27808478160 0
27828478160 0
27848480816 0
27868478160 0
27888478160 0
27908480816 0
27928478160 0
27948478160 0
27968480816 0
27988478162 0
28008478181 0
28028480802 0
28048478162 0
28068478181 0
28088480802 0
28108478162 0
28128478162 0
28148480802 0
28168478162 0
28188478162 0
28208480822 0
28228478162 0
28248478162 0
28268480802 0
28288478162 0
28308478162 0
28328480802 0
28348478162 0
28368478162 0
28388480803 0
28408478183 0
28428478163 0
28448480803 0
28468478163 0
28488478163 0
28508480803 0
28528478163 0
28548478163 0
28568480815 0
28588478181 0
28608478162 0
28628480813 0
28648478162 0
28668478162 0
28688480813 0
28708478162 0
28728478162 0
28748480841 0
28768478162 0
28788478163 0
28808480863 0
28828478163 0
28848478163 0
28868480842 0
28888478163 0
28908478163 0
28928480842 0
28948478163 0
28968478163 0
28988480842 0
29008478163 0
29028478163 0
29048480842 0
29068478163 0
29088478163 0
29108480842 0
29128478163 0
29148478163 0
29168480842 0
29188478184 0
29208478165 0
29228480844 0
29248478165 0
29268478165 0
29288480844 0
29308478165 0
29328478165 1
29348480844 1
29368478165 0
29388478160 0
29408480860 0
29428478160 0
29448478160 1
29468480839 1
29488478160 1
29508478160 1
29528480839 1
29548478160 1
29568478160 1
29588480841 0
29608478162 1
29628478178 0
29648480835 0
29668478160 1
29688478160 1
29708480860 0
29728493806 0
29748493806 0
29768493806 0
29788493806 0
29808493787 0
29828493806 0
29848493787 0
29868493787 0
29888493787 0
29908493787 0
29928493787 0
29948493806 0
29968493806 0
29988493788 0
30008493808 0
30028493788 0
30048493788 0
30068493788 0
30088493788 0
30108493788 0
30128493788 0
30148493788 0
30168493788 0
30188493806 0
30208493787 0
30228493806 0
30248493787 0
30268493787 0
30288493787 0
30308493787 0
30328493787 0
30348493787 0
30368493787 0
30388493788 0
30408493788 0
30428493788 0
30448493788 0
30468493788 0
30488493788 0
30508493788 0
30528493788 0
30548493788 0
30568493788 0
30588493790 0
30608493809 0
30628493790 0
30648493790 0
30668493790 0
30688493790 0
30708493809 0
30728493790 0
30748493809 0
30768493790 0
30788493791 0
30808493791 0
30828493791 0
30848493791 0
30868493791 0
30888493791 0
30908493791 0
30928493791 1
30948493791 0
30968493791 0
30988493788 0
31008493788 0
31028493788 1
31048493788 1
31068493788 1
31088493788 1
31108493788 1
31128493788 1
31148493788 1
31168493788 1
31188493790 0
31208493809 1
31228493790 1
31248493790 1
31268493790 1
31288493790 1
31308493790 1
31328493790 1
31348493790 1
31368493790 1
31388493790 1
31408493790 0
31428493809 0
31448493809 0
31468493809 0
31488493809 0
31508493790 0
31528493809 0
31548493809 0
31568493790 0
31588493791 0
31608493791 0
31628493791 0
31648493811 0
31668493791 0
31688493811 0
31708493791 0
31728493791 0
31748493791 0
31768493791 0
31788493790 0
31808493809 0
31828493790 0
31848493790 0
31868493790 0
31888493790 0
31908493809 0
31928493790 0
31948493809 0
31968493790 0
31988493791 0
32008493791 0
32028493791 0
32048493791 0
32068493791 0
32088493791 0
32108493791 0
32128493791 0
32148493791 0
32168493791 0
32188493791 0
32208493791 0
32228493791 0
32248493791 0
32268493791 0
32288493791 0
32308493791 0
32328493791 0
32348493811 0
32368493791 0
32388493793 0
32408493812 0
32428493793 0
32448493793 0
32468493812 0
32488493793 0
32508493793 0
32528493793 0
32548493793 0
32568493793 0
32588493782 0
32608493782 0
32628493782 0
32648493782 0
32668493782 0
32688493782 0
32708493782 0
32728493782 0
32748493782 0
32768493782 0
32788493784 0
32808493784 0
32828493784 0
32848493784 0
32868493784 0
32888493784 0
32908493784 0
32928493784 0
32948493784 0
32968493784 0
32988493784 0
33008493803 0
33028493784 0
33048493784 0
33068493784 0
33088493784 0
33108493784 0
33128493784 0
33148493784 0
33168493784 0
33188493785 0
33208493785 0
33228493805 0
33248493785 0
33268493785 0
33288493785 0
33308493785 0
33328493785 0
33348493785 0
33368493785 0
33388493784 0
33408493784 0
33428493784 0
33448493784 0
33468493784 0
33488493784 0
33508493799 0
33528493781 0
33548493781 0
33568493781 0
33588493783 0
33608493802 0
33628493783 0
33648493783 0
33668493783 0
33688493783 0
33708493783 0
33728493783 0
33748493783 0
33768493783 0
33788493783 0
33808493783 0
33828493783 0
33848493783 0
33868493783 0
33888493784 0
33908493784 0
33928493784 0
33948493784 0
33968493784 0
33988493785 0
34008493785 0
34028493785 0
34048493785 0
34068493785 0
34088493785 0
34108493785 0
34128493785 0
34148493785 0
34168493785 0
34188493782 0
34208493802 0
34228493782 0
34248493782 0
34268493782 0
34288493782 0
34308493782 0
34328493782 0
34348493782 0
34368493782 0
34388493784 0
34408493784 0
34428493784 0
34448493784 1
34468493784 1
34488493784 1
34508493784 1
34528493785 1
34548493785 1
34568493785 1
34588493787 1
34608493787 1
34628493787 0
34648493787 1
34668493787 0
34688493787 0
34708493787 1
34728493787 1
34748493787 1
34768493806 1
34788493808 1
34808493827 1
34828493808 1
34848493788 1
34868493808 1
34888493808 1
34908493788 1
34928493788 1
34948493788 1
34968493788 1
34988493806 1
35008493806 1
35028493787 1
35048493787 1
35068493787 1
35088493787 1
35108493787 1
35128493787 1
35148493787 1
35168493806 1
35188493788 1
35208493788 1
35228493788 1
35248493788 1
35268493788 1
35288493808 1
35308493788 1
35328493788 1
35348493788 1
35368493788 1
35388493788 1
35408493808 1
35428493788 1
35448493788 1
35468493788 1
35488493788 1
35508493788 1
35528493788 1
35548493788 1
35568493788 1
35588493790 1
35608493790 1
35628493790 1
35648493790 1
35668493790 1
35688493790 1
35708493790 1
35728493790 1
35748493790 1
35768493790 1
35788493805 1
35808493805 1
35828493785 1
35848493785 1
35868493785 1
35888493785 1
35908493785 1
35928493785 1
35948493785 1
35968493785 1
35988493787 1
36008493806 1
36028493787 1
36048493787 1
36068493787 1
36088493787 1
36108493787 1
36128493787 1
36148493787 1
36168493787 1
36188493787 1
36208493787 1
36228493852 1
36248493806 1
36268493787 1
36288493806 1
36308493787 1
36328493806 1
36348493806 1
36368493787 1
36388493788 1
36408493808 1
36428493788 1
36448493788 1
36468493788 1
36488493808 1
36508493788 1
36528493788 1
36548493788 1
36568493788 1
36588493787 1
36608493806 1
36628493787 1
36648493806 1
36668493787 1
36688493787 1
36708493787 1
36728493787 1
36748493806 1
36768493833 1
36788685707 1
36808681308 1
36828681308 1
36848681354 1
36868681354 1
36888681354 1
36908681289 1
36928681334 1
36948681308 1
36968681308 1
36988681308 1
37008681288 1
37028681354 1
37048681308 1
37068681288 1
37088681308 1
37108681308 1
37128681308 1
37148681308 1
37168681288 1
37188681309 1
37208681375 0
37228681309 1
37248681309 1
37268681310 0
37288681290 0
37308681309 0
37328681290 0
37348681309 1
37368681290 1
37388681287 1
37408681287 1
37428681287 1
37448681307 1
37468681306 0
37488681287 0
37508681287 1
37528681287 0
37548681287 1
37568681287 1
37588681288 1
37608681288 1
37628681289 0
37648681288 0
37668681288 1
37688681289 1
37708681288 1
37728681308 1
37748681308 1
37768681308 1
37788681288 1
37808681328 1
37828681288 1
37848681288 1
37868681308 1
37888681288 1
37908681288 1
37928681289 1
37948681288 1
37968681288 1
37988681310 1
38008681309 1
38028681290 1
38048681290 1
38068681290 1
38088681290 1
38108681290 1
38128681290 1
38148681290 1
38168681290 1
38188681288 1
38208681288 1
38228681289 1
38248681308 1
38268681308 1
38288681289 1
38308681288 1
38328681288 1
38348681289 1
38368681288 1
38388681290 1
38408681310 1
38428681290 1
38448681290 1
38468681290 1
38488681290 1
38508681290 1
38528681290 1
38548681290 1
38568681290 1
38588681292 1
38608681291 1
38628681291 1
38648681292 1
38668681291 1
38688681311 1
38708681292 1
38728681291 1
38748681291 1
38768681292 1
38788817951 1
38808821938 1
38828821938 1
38848821938 1
38868821918 1
38888821918 1
38908821938 1
38928821918 1
38948821918 1
38968821918 1
38988821957 1
39008821950 1
39028821930 1
39048821976 1
39068821930 1
39088821930 1
39108821930 0
39128821930 0
39148821930 0
39168821930 0
39188821912 0
39208821932 0
39228821932 0
39248821912 0
39268821912 0
39288821912 0
39308821932 0
39328821912 0
39348821932 0
39368821912 0
39388821912 0
39408821912 0
39428821912 0
39448821958 0
39468821912 0
39488821912 0
39508821912 0
39528821912 0
39548821912 0
39568821932 0
39588821914 0
39608821933 0
39628821933 0
39648821914 0
39668821914 0
39688821914 0
39708821914 0
39728821914 0
39748821914 0
39768821914 0
39788821912 0
39808821912 0
39828821912 0
39848821912 0
39868821912 0
39888821912 0
39908821912 0
39928821912 0
39948821912 0
39968821912 0
39988821933 0
40008821914 0
40028821914 0
40048821914 0
40068821914 0
40088821914 0
40108821914 0
40128821914 0
40148821933 0
40168821914 0
40188821914 0
40208821933 0
40228821914 0
40248821914 0
40268821914 0
40288821914 0
40308821914 0
40328821914 0
40348821914 0
40368821914 0
40388821915 0
40408821915 0
40428821915 0
40448821915 0
40468821915 0
40488821915 0
40508821915 0
40528821915 0
40548821915 0
40568821915 0
40588821911 0
40608821911 0
40628821911 0
40648821911 0
40668821911 0
40688821911 0
40708821911 0
40728821911 0
40748821911 0
40768821930 0
40788821912 0
40808821932 0
40828821912 0
40848821912 0
40868821912 0
40888821912 0
40908821912 0
40928821912 0
40948821912 1
40968821912 0
40988821912 0
41008821912 0
41028821912 0
41048821912 1
41068821912 1
41088821912 1
41108821912 1
41128821912 1
41148821912 1
41168821912 1
41188821930 1
41208821979 1
41228821933 1
41248821914 1
41268821933 1
41288821960 1
41308821933 1
41328821979 0
41348821933 0
41368821914 0
41388821932 0
41408821932 0
41428821932 0
41448821932 0
41468821912 0
41488821912 0
41508821912 0
41528821912 0
41548821912 0
41568821932 0
41588821933 0
41608821914 0
41628821914 0
41648821914 0
41668821914 0
41688821914 0
41708821914 0
41728821914 0
41748821914 0
41768821914 0
41788821914 0
41808821914 0
41828821914 0
41848821933 0
41868821914 0
41888821914 0
41908821914 0
41928821914 0
41948821914 0
41968821914 0
41988821915 0
42008821935 0
42028821915 0
42048821915 0
42068821915 0
42088821915 0
42108821915 0
42128821915 0
42148821915 0
42168821915 0
42188821911 0
42208821911 0
42228821930 0
42248821911 0
42268821911 0
42288821911 0
42308821911 0
42328821911 0
42348821911 0
42368821930 0
42388821912 0
42408821912 0
42428821912 0
42448821912 0
42468821912 0
42488821912 0
42508821912 0
42528821912 0
42548821912 0
42568821912 0
42588821914 0
42608821933 0
42628821914 0
42648821914 0
42668821914 0
42688821914 0
42708821914 0
42728821914 0
42748821914 0
42768821914 0
42788821915 0
42808821915 0
42828821915 0
42848821915 0
42868821915 0
42888821915 0
42908821915 0
42928821915 0
42948821915 0
42968821915 0
42988821914 0
43008821914 0
43028821914 0
43048821914 0
43068821914 0
43088821914 0
43108821914 0
43128821914 0
43148821933 0
43168821914 0
43188821915 0
43208821935 0
43228821915 0
43248821915 0
43268821915 0
43288821915 0
43308821915 0
43328821915 0
43348821915 0
43368821915 0
43388821915 0
43408821915 0
43428821931 0
43448821913 0
43468821913 0
43488821913 0
43508821913 0
43528821913 0
43548821913 0
43568821913 0
43588821915 0
43608821915 0
43628821915 0
43648821915 0
43668821915 0
43688821915 1
43708821915 1
43728821915 1
43748821915 1
43768821915 1
43788821912 1
43808821931 1
43828821912 1
43848821912 1
43868821912 1
43888821912 1
43908821912 1
43928821933 0
43948821933 0
43968821933 0
43988821935 0
44008821915 0
44028821935 0
44048821935 0
44068821915 0
44088821915 0
44108821915 0
44128821915 0
44148821915 0
44168821935 0
44188821935 0
44208821915 0
44228821915 0
44248821915 0
44268821915 0
44288821915 0
44308821915 0
44328821915 0
44348821935 0
44368821915 0
44388821917 0
44408821936 0
44428821917 0
44448821936 0
44468821917 0
44488821917 0
44508821917 0
44528821917 0
44548821917 0
44568821917 0
44588821915 0
44608821915 0
44628821915 0
44648821915 0
44668821915 0
44688821915 0
44708821915 0
44728821935 0
44748821915 0
44768821915 0
44788821917 0
44808821917 0
44828821917 0
44848821917 0
44868821917 0
44888821917 0
44908821917 0
44928821917 0
44948821917 0
44968821936 0
44988821917 0
45008821936 0
45028821917 0
45048821917 0
45068821917 0
45088821917 0
45108821917 0
45128821917 0
45148821917 0
45168821917 0
45188821918 0
45208821918 0
45228821918 0
45248821918 0
45268821918 0
45288821918 0
45308821918 0
45328821918 0
45348821918 0
45368821918 0
45388821912 0
45408821912 0
45428821912 0
45448821912 0
45468821912 0
45488821912 0
45508821912 0
45528821932 0
45548821912 0
45568821912 0
45588821914 0
45608821933 0
45628821914 0
45648821914 0
45668821914 0
45688821914 0
45708821914 0
45728821914 0
45748821914 0
45768821914 0
45788821914 0
45808821914 0
45828821914 0
45848821914 0
45868821914 0
45888821914 0
45908821914 0
45928821914 0
45948821914 0
45968821914 0
45988821915 0
46008821931 0
46028821913 0
46048821913 0
46068821913 0
46088821913 0
46108821913 0
46128821913 0
46148821913 0
46168821913 0
46188821912 0
46208821931 0
46228821912 1
46248821912 1
46268821912 0
46288821912 0
46308821912 0
46328821912 0
46348821912 1
46368821912 1
46388821914 1
46408821914 1
46428821914 1
46448821914 1
46468821914 1
46488821914 1
46508821914 1
46528821914 1
46548821914 1
46568821914 1
46588821915 1
46608821915 1
46628821915 1
46648821915 1
46668821915 1
46688821915 1
46708821915 1
46728821915 0
46748821936 0
46768821936 0
46788821918 0
46808821957 0
46828821918 0
46848821938 0
46868821938 0
46888821918 0
46908821918 0
46928821918 0
46948821918 0
46968821918 0
46988821935 0
47008821935 0
47028821915 0
47048821915 0
47068821915 0
47088821915 0
47108821915 0
47128821915 0
47148821915 0
47168821915 0
47188821936 0
47208821917 0
47228821917 0
47248821917 0
47268821936 0
47288821917 0
47308821917 0
47328821917 0
47348821917 0
47368821917 0
47388821917 0
47408821936 0
47428821917 0
47448821917 0
47468821917 0
47488821917 0
47508821917 0
47528821917 0
47548821917 0
47568821917 0
47588821918 0
47608821938 0
47628821918 0
47648821918 0
47668821918 0
47688821918 0
47708821918 0
47728821918 0
47748821918 0
47768821918 0
47788821936 0
47808821917 0
47828821917 0
47848821917 0
47868821917 0
47888821917 0
47908821917 0
47928821917 0
47948821917 0
47968821917 0
47988821918 0
48008821938 0
48028821918 0
48048821918 0
48068821918 0
48088821918 0
48108821918 0
48128821918 0
48148821918 0
48168821918 0
48188821918 0
48208821918 0
48228821918 0
48248821918 0
48268821918 0
48288821918 0
48308821918 0
48328821918 0
48348821918 0
48368821918 0
48388821920 0
48408821920 0
48428821920 0
48448821920 0
48468821920 0
48488821920 0
48508821920 0
48528821920 0
48548821920 0
48568821920 0
48588821912 0
48608821932 0
48628821912 0
48648821912 0
48668821912 0
48688821932 0
48708821912 0
48728821912 0
48748821912 0
48768821912 0
48788821914 0
48808821914 0
48828821930 0
48848821912 1
48868821912 0
48888821912 0
48908821912 0
48928821912 0
48948821912 1
48968821912 1
48988821912 1
49008821912 1
49028821912 1
49048821912 1
49068821912 1
49088821912 0
49108821912 1
49128821912 1
49148821912 1
49168821912 1
49188821914 1
49208821933 1
49228821914 0
49248821914 1
49268821914 1
49288821914 1
49308821914 1
49328821914 0
49348821981 0
49368821935 0
49388821914 1
49408821933 1
49428821914 1
49448821933 1
49468821933 1
49488821914 1
49508821914 1
49528821914 1
49548821933 1
49568821914 1
49588821915 1
49608821935 1
49628821915 1
49648821915 1
49668821915 1
49688821915 1
49708821915 1
49728821915 1
49748821915 1
49768821915 1
49788821915 1
49808821935 1
49828821915 1
49848821915 1
49868821935 1
49888821915 1
49908821915 1
49928821915 1
49948821915 1
49968821915 1
49988821917 1
50008821917 1
50028821917 1
50048821917 1
50068821917 1
50088821917 1
50108821917 1
50128821936 1
50148821917 1
50168821917 1
50188821914 1
50208821914 1
50228821914 1
50248821914 1
50268821914 1
50288821914 1
50308821914 1
50328821914 1
50348821914 1
50368821914 1
50388821935 1
50408821935 1
50428821915 1
50448821915 1
50468821915 1
50488821915 1
50508821915 1
50528821915 1
50548821915 1
50568821915 1
50588821917 1
50608821917 1
50628821917 1
50648821917 1
50668821917 1
50688821917 1
50708821917 1
50728821917 1
50748821917 1
50768821917 1
50788821918 1
50808821918 1
50828821918 1
50848821918 1
50868821918 1
50888821918 1
50908821918 1
50928821918 1
50948821964 1
50968821938 1
50988821936 1
51008821956 1
51028821917 1
51048821936 1
51068821936 1
51088821917 1
51108821917 1
51128821936 1
51148821936 1
51168821936 1
51188821938 1
51208821918 1
51228821938 1
51248821938 1
51268821918 1
51288821918 1
51308821918 1
51328821918 1
51348821918 1
51368821938 1
51388821918 1
51408821964 1
51428821938 1
51448821938 1
51468821984 1
51488821938 1
51508821938 1
51528821938 1
51548821918 1
51568821938 0
51588821939 1
51608821959 1
51628821939 1
51648821920 1
51668961563 1
51688962564 1
51708962545 1
51728962544 1
51748962544 1
51768962564 1
51788962534 1
51808962553 1
51828962534 1
51848962534 1
51868962534 1
51888962534 1
51908962534 1
51928962534 1
51948962534 1
51968962534 1
51988962535 1
52008962536 1
52028962535 1
52048962535 1
52068962555 1
52088962535 1
52108962535 1
52128962536 1
52148962535 1
52168962535 1
52188962536 1
52208962555 1
52228962535 1
52248962536 1
52268962535 1
52288962535 1
52308962536 1
52328962535 1
52348962535 1
52368962536 1
52388962537 1
52408962537 1
52428962537 1
52448962537 1
52468962537 1
52488962557 1
52508962537 1
52528962537 1
52548962537 1
52568962537 1
52588962535 1
52608962555 1
52628962535 1
52648962535 1
52668962536 1
52688962535 1
52708962535 1
52728962536 1
52748962535 1
52768962535 1
52788962537 1
52808962556 1
52828962537 1
52848962537 1
52868962537 1
52888962537 1
52908962537 1
52928962537 1
52948962537 1
52968962537 1
52988962537 1
53008962537 1
53028962603 1
53049156555 1
53069165727 1
53089168360 1
53109181306 1
53129181287 1
53149181306 1
53169181306 1
53189181288 1
53209181334 1
53229181308 1
53249181308 1
53269181308 1
53289181288 1
53309181308 1
53329181308 1
53349181288 1
53369181288 1
53389181285 1
53409181305 1
53429181305 1
53449181305 1
53469181305 1
53489181305 1
53509181305 1
53529181285 1
53549181305 1
53569181305 1
53589249124 0
53609243806 0
53629243787 1
53649243806 1
53669243787 1
53689243806 1
53709243806 1
53729243787 1
53749243787 1
53769243787 1
53789243787 1
53809243787 1
53829243806 1
53849243806 1
53869243787 1
53889243787 1
53909243787 1
53929243787 1
53949243787 1
53969243787 1
53989243808 1
54009243808 1
54029243788 1
54049243788 1
54069243788 1
54089243788 1
54109243808 1
54129243788 1
54149243788 1
54169243788 1
54189243787 1
54209243787 1
54229243787 1
54249243787 1
54269243787 1
54289243787 1
54309243787 1
54329243787 1
54349243787 1
54369243787 1
54389243788 1
54409243808 1
54429243788 1
54449243788 1
54469243788 1
54489243788 1
54509243788 1
54529243788 1
54549243788 1
54569243788 1
54589243790 1
54609243809 1
54629243809 1
54649243790 1
54669243790 1
54689243790 1
54709243790 1
54729243790 1
54749243790 1
54769243790 1
54789243791 1
54809243791 1
54829243791 1
54849243837 1
54869243811 1
54889243811 1
54909243811 1
54929243791 1
54949243791 1
54969243811 1
54989243787 1
55009243787 1
55029243787 1
55049243787 1
55069243787 1
55089243806 1
55109243806 1
55129243787 1
55149243787 1
55169243787 1
55189243788 1
55209243827 1
55229243808 1
55249243808 1
55269243788 1
55289243788 1
55309243808 1
55329243808 1
55349243788 1
55369243788 1
55389243788 1
55409243788 1
55429243808 1
55449243808 1
55469243788 1
55489243788 1
55509243788 1
55529243788 1
55549243788 1
55569243788 1
55589243790 1
55609243790 1
55629243790 1
55649243790 1
55669243809 1
55689243790 1
55709243809 0
55729243809 0
55749243809 0
55769243809 0
55789243788 0
55809243827 0
55829243808 0
55849243788 0
55869243788 0
55889243788 0
55909243788 0
55929243788 0
55949243808 0
55969243788 0
55989243790 0
56009243790 0
56029243790 0
56049243790 0
56069243790 0
56089243790 0
56109243809 0
56129243790 0
56149243790 0
56169243790 0
56189243790 0
56209243809 0
56229243790 0
56249243790 1
56269243790 0
56289243790 0
56309243790 0
56329243790 0
56349243790 1
56369243790 1
56389243791 1
56409243811 1
56429243791 1
56449243791 0
56469243791 1
56489243811 0
56509243811 0
56529243811 0
56549243811 0
56569243791 0
56589243806 0
56609243806 0
56629243787 0
56649243787 0
56669243787 0
56689243787 0
56709243806 0
56729243787 0
56749243806 0
56769243787 0
56789243788 0
56809243788 0
56829243788 0
56849243788 0
56869243788 0
56889243788 0
56909243788 0
56929243808 0
56949243788 0
56969243788 0
56989243788 0
57009243827 0
57029243788 0
57049243788 0
57069243788 0
57089243788 0
57109243788 0
57129243788 0
57149243788 0
57169243788 0
57189243790 0
57209243790 0
57229243790 0
57249243790 0
57269243790 0
57289243790 0
57309243790 0
57329243790 0
57349243790 0
57369243790 0
57389243788 0
57409243788 0
57429243788 0
57449243808 0
57469243788 0
57489243788 0
57509243788 0
57529243808 0
57549243788 0
57569243788 0
57589243790 0
57609243809 0
57629243790 0
57649243790 0
57669243790 0
57689243790 0
57709243790 0
57729243790 0
57749243790 0
57769243790 0
57789243790 0
57809243790 0
57829243790 0
57849243790 0
57869243790 0
57889243790 0
57909243790 0
57929243790 0
57949243790 0
57969243790 0
57989243791 0
58009243837 0
58029243791 0
58049243791 0
58069243791 0
58089243791 0
58109243791 0
58129243791 0
58149243791 0
58169243791 0
58189243785 0
58209243805 0
58229243785 0
58249243785 0
58269243785 0
58289243785 0
58309243785 0
58329243785 0
58349243785 0
58369243785 0
58389243787 0
58409243787 0
58429243787 0
58449243787 0
58469243787 0
58489243787 0
58509243787 0
58529243806 0
58549243787 0
58569243803 0
58589243786 0
58609243786 0
58629243786 0
58649243786 0
58669243786 0
58689243786 0
58709243786 0
58729243786 0
58749243786 0
58769243786 0
58789243787 0
58809243807 0
58829243787 0
58849243787 0
58869243787 0
58889243787 0
58909243787 0
58929243787 0
58949243787 0
58969243787 0
58989243786 1
59009243786 1
59029243786 1
59049243786 1
59069243786 1
59089243786 1
59109243786 1
59129243786 1
59149243786 1
59169243786 1
59189243787 1
59209243787 1
59229243787 1
59249243787 1
59269243787 1
59289243787 1
59309243788 1
59329243788 1
59349243788 1
59369243788 1
59389243809 0
59409243829 0
59429243809 0
59449243809 0
59469243790 0
59489243790 0
59509243809 0
59529243790 0
59549243790 0
59569243790 0
59589243791 0
59609243811 0
59629243811 0
59649243791 0
59669243791 0
59689243791 0
59709243791 0
59729243791 0
59749243791 0
59769243791 0
59789243788 0
59809243788 0
59829243788 0
59849243808 0
59869243788 0
59889243788 0
59909243808 0
59929243788 0
59949243788 0
59969243788 0
59989243790 0
60009243809 0
60029243790 0
60049243790 1
60069243790 1
60089243790 1
60109243790 1
60129243790 0
60149243790 1
60169243790 1
60189243790 1
60209243790 1
60229243790 1
60249243790 1
60269243790 1
60289243790 1
60309243790 1
60329243809 0
60349243809 0
60369243809 0
60389243791 0
60409243791 0
60429243811 0
60449243811 0
60469243791 0
60489243791 0
60509243791 0
60529243791 0
60549243811 0
60569243811 0
60589243791 0
60609243811 0
60629243791 0
60649243791 0
60669243791 0
60689243791 0
60709243791 0
60729243811 0
60749243791 0
60769243791 0
60789243793 0
60809243793 0
60829243812 0
60849243793 0
60869243793 0
60889243793 0
60909243793 0
60929243793 0
60949243793 0
60969243793 0
60989243793 0
61009243793 0
61029243793 0
61049243793 0
61069243793 0
61089243793 0
61109243793 0
61129243793 0
61149243793 0
61169243793 0
61189243794 0
61209243814 0
61229243794 0
61249243794 0
61269243794 0
61289243814 0
61309243794 0
61329243794 0
61349243794 0
61369243811 0
61389243788 0
61409243788 0
61429243788 0
61449243788 0
61469243788 0
61489243788 0
61509243788 0
61529243788 0
61549243788 0
61569243788 0
61589243790 0
61609243790 0
61629243790 0
61649243790 0
61669243790 0
61689243790 0
61709243790 0
61729243790 0
61749243790 0
61769243790 0
61789243790 0
61809243809 0
61829243790 0
61849243790 0
61869243790 0
61889243790 0
61909243790 0
61929243790 0
61949243790 0
61969243790 0
61989243791 0
62009243791 0
62029243791 0
62049243791 0
62069243791 0
62089243791 0
62109243791 0
62129243791 0
62149243791 0
62169243791 0
62189243790 0
62209243790 0
62229243790 0
62249243790 0
62269243790 0
62289243790 0
62309243790 0
62329243790 0
62349243790 0
62369243790 0
62389243812 0
62409243828 0
62429243790 0
62449243790 0
62469243790 0
62489243790 0
62509243837 0
62529243790 0
62549243790 0
62569243790 0
62589243792 0
62609243792 0
62629243792 0
62649243792 0
62669243792 0
62689243792 0
62709243792 0
62729243792 0
62749243792 0
62769243792 0
62789243793 0
62809243793 0
62829243793 0
62849243793 0
62869243793 0
62889243793 0
62909243793 0
62929243793 0
62949243793 0
62969243793 0
62989243791 0
63009243811 0
63029243791 0
63049243791 0
63069243791 0
63089243791 0
63109243791 0
63129243791 0
63149243791 0
63169243791 0
63189243793 1
63209243793 1
63229243793 1
63249243793 1
63269243793 1
63289243793 1
63309243793 1
63329243793 1
63349243793 1
63369243793 1
63389243793 1
63409243793 1
63429243794 1
63449243794 1
63469243794 1
63489243794 1
63509243794 1
63529243794 1
63549243794 1
63569243794 1
63589243796 1
63609243881 0
63629243815 0
63649243815 0
63669243815 0
63689243796 0
63709243815 0
63729243815 0
63749243796 0
63769243796 0
63789243794 0
63809243794 0
63829243794 0
63849243814 0
63869243814 0
63889243794 0
63909243794 0
63929243794 0
63949243794 0
63969243794 0
63989243796 0
64009243796 0
64029243796 0
64049243796 0
64069243815 0
64089243796 0
64109243796 0
64129243815 0
64149243796 0
64169243796 0
64189243796 0
64209243815 0
64229243796 0
64249243796 0
64269243796 1
64289243796 1
64309243796 1
64329243796 1
64349243796 1
64369243796 1
64389243797 0
64409243797 1
64429243797 1
64449243797 1
64469243797 1
64489243797 0
64509243797 1
64529243797 1
64549243797 1
64569243797 1
64589243784 1
64609243784 1
64629243803 1
64649243849 1
64669243803 0
64689243784 1
64709243803 1
64729243784 1
64749243803 1
64769243803 1


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-node17-pp-rep4-istPP.txt <==
9317850 1
3092791533 1
3092791534 16
3102792441 16
3102792442 2
3871028708 2
3871028709 1
3930792521 1
3930792522 5
3937572135 5
3937572136 3
4630842725 3
4630842726 4
5692792577 4
5692792578 5
6612793947 5
6612793948 3
6630968743 3
6630968744 2
6652792301 2
6652792302 4
6674792581 4
6674792582 1
6696793551 1
6696793552 6
7432792989 6
7432792990 5
7470794210 5
7470794211 4
7486328223 4
7486328224 7
8312793736 7
8312793737 6
8330793031 6
8330793032 0
8335002042 0
8335002043 8
9394793974 8
9394793975 7
9414795445 7
9414795446 5
9436859081 5
9436859082 9
9509832483 9
9509832484 11
12030796484 11
12030796485 9
12049066206 9
12049066207 10
12060796703 10
12060796704 6
12078852476 6
12078852477 8
12092798601 8
12092798602 11
12132796446 11
12132796447 7
12173049822 7
12173049823 11
12226832743 11
12226832744 13
14192795400 13
14192795401 12
14209005129 12
14209005130 13
14413835906 13
14413835907 15
15751039405 15
15751039406 14
15762798838 14
15762798839 15
16072794986 15
16072794987 0
16078796214 0
16078796215 15
16207322153 15
16207322154 2
19352793383 2
19352793384 1
19392796191 1
19392796192 3
20152793841 3
20152793842 2
20274795849 2
20274795850 0
20282793738 0
20282793739 3
20316796781 3
20316796782 4
21212794041 4
21212794042 2
21270935458 2
21270935459 0
21868053451 0
21868053452 3
21926804806 3
21926804807 0
22086581141 0
22086581142 4
22112794304 4
22112794305 16
22174935388 16
22174935389 0
22781077769 0
22781077770 15
22838807662 15
22838807663 0
22938825682 0
22938825683 5
22974796698 5
22974796699 4
23034807756 4
23034807757 0
24323075576 0
24323075577 6
24344794874 6
24344794875 13
24398806994 13
24398806995 0
24426806578 0
24426806579 9
25834794603 9
25834794604 8
25856794895 8
25856794896 7
25882795038 7
25882795039 11
27532795408 11
27532795409 13
29694798516 13
29694798517 15
31414795364 15
31414795365 2
34752937782 2
34752937783 1
34812904109 1
34812904110 0
36217056034 0
36217056035 2
36278803903 2
36278803904 0
36766323262 0
36766323263 16
36818804187 16
36818804188 0
36830057389 0
36830057390 15
36887032685 15
36887032686 0
36924807473 0
36924807474 3
36979046590 3
36979046591 0
37020305181 0
37020305182 13
37074798012 13
37074798013 4
37132805094 4
37132805095 0
37208306740 0
37208306741 5
37734797292 5
37734797293 14
37792815070 14
37792815071 0
38778555533 0
38778555534 6
38836805300 6
38836805301 0
38985556536 0
38985556537 5
39038810389 5
39038810390 0
39048807457 0
39048807458 11
39094794977 11
39094794978 9
41194794550 9
41194794551 7
41254858847 7
41254858848 0
41284810811 0
41284810812 8
41322925981 8
41322925982 12
43916578697 12
43916578698 15
46734797770 15
46734797771 0
46736796908 0
46736796909 15
46736829899 15
46736829900 1
49334793149 1
49334793150 0
49340793493 0
49340793494 1
50620803618 1
50620803619 0
50945552995 0
50945552996 2
50999059854 2
50999059855 0
51112073487 0
51112073488 15
51172845043 15
51172845044 0
51407823739 0
51407823740 16
51458804187 16
51458804188 0
51465306242 0
51465306243 3
51518804791 3
51518804792 0
51552302462 0
51552302463 4
52818807654 4
52818807655 0
53011827820 0
53011827821 12
53038795947 12
53038795948 13
53096807009 13
53096807010 0
53205806627 0
53205806628 14
53258807935 14
53258807936 0
53433573645 0
53433573646 5
53492804471 5
53492804472 0
53579554765 0
53579554766 6
53636805285 6
53636805286 0
54845058080 0
54845058081 11
54900809031 11
54900809032 0
55191056123 0
55191056124 7
55252805930 7
55252805931 0
55692808924 0
55692808925 9
56476795016 9
56476795017 12
59374795871 12
59374795872 13
60311570084 13
60311570085 16
63596793441 16
63596793442 0
63602892178 0
63602892179 1
64636793178 1
64636793179 0
64642891063 0
64642891064 1
64795178961 1


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-node17-dataLoss-rep4-istDataLoss.txt <==
603042356 0
623042187 0
643042168 0
663042168 0
683042187 0
703042168 0
723042168 0
743042187 0
763042168 0
783042580 0
803042580 0
823042580 0
843042580 0
863042580 0
883042599 0
903042599 0
923042580 0
943042580 0
963042580 0
983042580 0
1003042580 0
1023042599 0
1043042580 0
1063042599 0
1083042580 0
1103042580 0
1123042580 0
1143042599 0
1163042580 0
1183042581 0
1203042582 0
1223042601 0
1243042601 0
1263042581 0
1283042581 0
1303042581 0
1323042581 0
1343042581 0
1363042581 0
1383042580 0
1403042580 0
1423042599 0
1443042580 0
1463042580 0
1483042599 0
1503042580 0
1523042580 0
1543042580 0
1563042580 0
1583042581 0
1603042581 0
1623042601 0
1643042581 0
1663042581 0
1683042581 0
1703042601 0
1723042581 0
1743042581 0
1763042601 0
1783042581 0
1803042581 0
1823042601 0
1843042647 0
1863042647 0
1883042627 0
1903042581 0
1923042581 0
1943042581 0
1963042601 0
1983042583 0
2003042583 0
2023042583 0
2043042583 0
2063042583 0
2083042602 0
2103042598 0
2123042580 0
2143042580 0
2163042580 0
2183042597 0
2203042578 0
2223042578 0
2243042578 0
2263042598 0
2283042578 0
2303042578 0
2323042578 0
2343042578 0
2363042598 0
2383042580 0
2403042580 0
2423042599 0
2443042580 0
2463042580 0
2483042599 0
2503042580 0
2523042580 0
2543042580 0
2563042580 0
2583042992 0
2603042992 0
2623043011 0
2643042992 0
2663042992 0
2683042992 0
2703042992 0
2723042992 0
2743043011 0
2763042992 0
2783042993 0
2803043013 0
2823042993 0
2843042993 0
2863042993 0
2883042993 0
2903042993 0
2923043013 1
2943042993 0
2963042993 0
2983042992 0
3003042992 0
3023043031 0
3043043013 0
3063043013 0
3083043013 0
3103043013 0
3123042993 0
3143043013 0
3163043032 0
3183042995 0
3203042995 0
3223042995 0
3243042995 0
3263043014 0
3283043034 0
3303042995 0
3323042995 0
3343042995 0
3363042995 0
3383042995 0
3403042995 0
3423042995 0
3443043014 0
3463042995 0
3483042995 0
3503042995 0
3523043014 0
3543043015 0
3563189254 0
3583183621 0
3603185150 0
3623183640 0
3643183621 0
3663185130 0
3683183621 0
3703183621 0
3723185230 1
3743183687 1
3763183640 1
3783185145 0
3803183636 0
3823183636 0
3843185145 0
3863183636 0
3883183636 0
3903185145 0
3923183636 0
3943183616 0
3963185141 0
3983183618 0
4003183637 0
4023185162 0
4043183618 0
4063183618 0
4083185143 0
4103183637 0
4123183618 0
4143185143 0
4163183618 0
4183183637 0
4203185127 0
4223183637 0
4243183637 0
4263185127 0
4283183618 0
4303183637 0
4323185127 0
4343183637 0
4363183618 0
4383185113 0
4403183619 0
4423183639 0
4443185113 0
4463183619 0
4483183619 0
4503185113 0
4523183619 0
4543183619 0
4563185148 0
4583183618 0
4603183618 0
4623185146 0
4643183618 0
4663183618 0
4683185146 0
4703183618 0
4723183618 0
4743185289 0
4763183618 0
4783183639 0
4803185291 0
4823183658 0
4843183619 0
4863185290 0
4883183619 0
4903183639 0
4923185290 0
4943183619 0
4963183619 0
4983185275 0
5003183619 0
5023183619 0
5043185315 0
5063183665 0
5083183619 0
5103185263 0
5123183619 0
5143183685 0
5163185268 0
5183183621 0
5203183621 0
5223185244 0
5243183621 0
5263183621 0
5283185244 0
5303183686 0
5323183621 0
5343185264 0
5363183621 0
5383183618 0
5403185249 0
5423183637 0
5443183618 0
5463185229 0
5483183637 0
5503183664 0
5523185229 0
5543183618 0
5563183618 0
5583185231 0
5603183619 0
5623183619 0
5643185231 0
5663183639 1
5683183619 1
5703185250 1
5723183619 1
5743183658 0
5763185235 0
5783183639 0
5803183639 0
5823185250 0
5843183639 0
5863183639 0
5883185391 0
5903183619 0
5923183619 0
5943185391 0
5963183639 0
5983183660 0
6003185393 0
6023183640 0
6043183621 0
6063185393 0
6083183621 0
6103183640 0
6123185412 0
6143183621 0
6163183621 0
6183185391 0
6203183619 0
6223183639 0
6243185391 0
6263183639 0
6283183619 0
6303185411 0
6323183619 0
6343183619 0
6363185391 0
6383183640 0
6403183621 0
6423185393 0
6443183621 0
6463183621 0
6483185412 0
6503183621 0
6523183621 0
6543185393 0
6563183640 0
6583183622 0
6603185395 0
6623183642 0
6643183642 0
6663185394 0
6683183622 0
6703183642 0
6723185394 0
6743183622 0
6763183622 0
6783185415 0
6803183624 0
6823183624 0
6843185380 0
6863183624 0
6883183643 0
6903185380 0
6923183624 0
6943183624 0
6963185380 0
6983183637 0
7003183618 0
7023185358 0
7043183618 0
7063183618 0
7083185378 0
7103183618 0
7123183618 0
7143185358 0
7163183637 0
7183183619 0
7203185344 0
7223183639 0
7243183619 0
7263185344 0
7283183619 0
7303183619 0
7323185363 0
7343183619 0
7363183619 0
7383185344 0
7403183619 0
7423183619 1
7443185363 1
7463183639 0
7483183639 0
7503185738 0
7523183639 0
7543183619 0
7563366853 0
7583371140 0
7603371121 0
7623373171 0
7643371140 0
7663371121 0
7683373152 0
7703371140 0
7723371121 0
7743373152 0
7763371121 0
7783371139 0
7803373151 0
7823371139 0
7843371119 0
7863373170 0
7883371119 0
7903371139 0
7923373150 0
7943371119 0
7963371119 0
7983373288 0
8003371121 0
8023371121 0
8043373140 0
8063371121 0
8083371121 0
8103373160 0
8123371121 0
8143371121 0
8163373140 0
8183371121 0
8203371121 0
8223373140 1
8243371121 0
8263371160 0
8283373160 0
8303371121 0
8323371160 0
8343373302 0
8363371121 0
8383371142 0
8403373304 0
8423371142 0
8443371122 0
8463373323 0
8483371122 0
8503371142 0
8523373323 0
8543371122 0
8563371122 0
8583373299 0
8603371118 0
8623371137 0
8643373283 0
8663371118 0
8683371118 0
8703373303 0
8723371118 0
8743371138 0
8763373283 0
8783371139 0
8803371119 0
8823373285 0
8843371119 0
8863371119 0
8883373285 0
8903371139 0
8923371119 0
8943373273 0
8963371119 0
8983371139 0
9003373274 0
9023371139 0
9043371139 0
9063373273 0
9083371119 0
9103371119 0
9123373293 0
9143371119 0
9163371119 0
9183373275 0
9203371121 0
9223371140 0
9243373275 0
9263371121 0
9283371121 0
9303373294 0
9323371121 0
9343371140 0
9363373275 1
9383371139 0
9403371158 0
9423373294 0
9443371139 0
9463371139 0
9483373419 0
9503371139 0
9523371119 0
9543373419 0
9563371185 0
9583371140 0
9603373421 0
9623371160 0
9643371140 0
9663373440 0
9683371140 0
9703371121 0
9723373420 0
9743371121 0
9763371121 0
9783373440 0
9803371121 0
9823371160 0
9843563808 0
9863574246 0
9883574246 0
9903574246 0
9923574246 0
9943574246 0
9963574246 0
9983574247 0
10003574286 0
10023574247 0
10043574247 0
10063574247 0
10083574286 0
10103574247 0
10123574247 0
10143574247 0
10163574247 0
10183574243 0
10203574243 0
10223574282 0
10243574243 0
10263574243 0
10283574243 0
10303574243 0
10323574243 0
10343574262 0
10363574243 0
10383574244 0
10403574264 0
10423574244 0
10443574244 0
10463574290 0
10483574283 0
10503574264 0
10523574244 0
10543574264 0
10563574264 0
10583574265 0
10603574265 0
10623574246 0
10643574246 0
10663574246 0
10683574246 0
10703574265 0
10723574265 0
10743574265 0
10763574292 0
10783574247 0
10803574247 0
10823574286 0
10843574247 0
10863574247 0
10883574247 0
10903574247 0
10923574267 0
10943574247 0
10963574247 0
10983574246 0
11003574285 0
11023574246 0
11043574246 0
11063574246 0
11083574246 0
11103574265 0
11123574246 0
11143574246 0
11163574246 0
11183574247 0
11203574267 0
11223574247 0
11243574247 0
11263574267 0
11283574247 0
11303574247 0
11323574247 0
11343574247 0
11363574247 0
11383574247 0
11403574247 0
11423574267 0
11443574267 0
11463574247 0
11483574267 0
11503574247 0
11523574267 0
11543574247 0
11563574247 0
11583574249 0
11603574288 0
11623574268 0
11643574249 0
11663574268 0
11683574288 0
11703574249 0
11723574268 0
11743574249 0
11763574249 0
11783574285 0
11803574246 0
11823574246 0
11843574265 0
11863574246 0
11883574265 0
11903574246 0
11923574246 0
11943574246 0
11963574246 0
11983574267 0
12003574247 0
12023574267 0
12043574247 0
12063574247 0
12083574267 0
12103574332 0
12123574293 0
12143574247 0
12163574247 0
12183574247 0
12203574247 0
12223574247 0
12243574267 0
12263574267 0
12283574267 0
12303574267 0
12323574247 0
12343574267 0
12363574247 0
12383574268 0
12403574249 0
12423574249 0
12443574314 0
12463574249 0
12483574268 0
12503574268 0
12523574249 0
12543574249 0
12563574249 0
12583574247 0
12603574247 0
12623574286 0
12643574267 0
12663574247 0
12683574247 0
12703574247 0
12723574247 0
12743574267 0
12763574267 0
12783574249 0
12803574249 0
12823574249 0
12843574249 0
12863574268 0
12883574249 0
12903574249 0
12923574249 0
12943574249 0
12963574268 0
12983574249 0
13003574249 0
13023574249 0
13043574249 0
13063574249 0
13083574249 0
13103574268 0
13123574249 0
13143574249 0
13163574249 0
13183574250 0
13203574250 0
13223574270 0
13243574250 0
13263574270 0
13283574270 0
13303574270 0
13323574250 0
13343574250 0
13363574270 0
13383574243 0
13403574243 0
13423574243 0
13443574243 0
13463574243 0
13483574243 0
13503574262 0
13523574243 0
13543574243 0
13563574243 0
13583574244 0
13603574264 0
13623574244 0
13643574244 0
13663574244 0
13683574264 0
13703574244 0
13723574244 0
13743574244 0
13763574244 0
13783574244 0
13803574244 0
13823574264 0
13843574244 0
13863574264 0
13883574244 0
13903574244 0
13923574244 0
13943574244 0
13963574290 0
13983574246 0
14003574246 0
14023574265 0
14043574246 0
14063574246 0
14083574246 0
14103574246 0
14123574246 0
14143574246 0
14163574265 0
14183574244 0
14203574244 0
14223574264 0
14243574244 0
14263574244 0
14283574244 0
14303574244 0
14323574264 0
14343574260 0
14363574242 0
14383574243 0
14403574263 0
14423574263 0
14443574243 0
14463574244 0
14483574264 0
14503574244 0
14523574244 0
14543574244 0
14563574244 0
14583574246 0
14603574246 0
14623574292 0
14643574265 0
14663574246 0
14683574246 0
14703574246 0
14723574246 0
14743574246 0
14763574246 0
14783574247 0
14803574267 0
14823838721 1
14843839939 0
14863839893 0
14883839913 0
14903839893 0
14923839874 0
14943839893 0
14963839893 0
14983839871 0
15003839890 0
15023839890 0
15043839871 0
15063839910 0
15083839890 0
15103839871 0
15124062957 0
15144058621 0
15164061303 0
15184058622 0
15204058642 0
15224061288 0
15244058622 0
15264058622 0
15284164164 0
15304167997 0
15324167997 0
15344167997 0
15364168036 0
15384167997 0
15404167997 0
15424167997 0
15444167997 0
15464168017 0
15484167997 0
15504167997 0
15524167997 0
15544167997 0
15564168017 0
15584167999 0
15604168019 0
15624167999 0
15644167999 0
15664167999 0
15684167999 0
15704167999 0
15724167999 0
15744168018 0
15764168018 0
15784167997 0
15804167997 0
15824167997 0
15844167997 0
15864168017 0
15884168017 0
15904167997 0
15924167997 0
15944167997 0
15964167997 0
15984167999 0
16004168018 0
16024167999 0
16044167999 0
16064167999 0
16084167999 0
16104167999 0
16124167999 0
16144168018 0
16164167999 0
16184167999 0
16204175830 0
16224167999 0
16244167999 0
16264395212 0
16284402374 0
16304402374 0
16324402374 0
16344402374 0
16364402374 0
16384402375 0
16404402375 0
16424402375 0
16444402395 0
16464402375 0
16484402375 0
16504402375 0
16524402375 0
16544402375 0
16564402395 0
16584402368 0
16604402368 0
16624402387 0
16644402368 0
16664402368 0
16684402368 0
16704402368 0
16724402368 0
16744402387 0
16764402368 0
16784402369 0
16804402389 0
16824402369 0
16844402389 0
16864402389 0
16884402369 0
16904402369 0
16924402404 0
16944402367 0
16964402367 0
16984402386 0
17004402367 0
17024402367 0
17044402367 0
17064402367 0
17084402386 0
17104402367 0
17124402367 0
17144402367 0
17164402386 0
17184402368 0
17204402368 0
17224402368 0
17244402368 0
17264402368 1
17284402368 1
17304402368 1
17324402388 1
17344402368 1
17364402368 1
17384402389 0
17404402408 0
17424402389 0
17444402389 0
17464402369 0
17484402369 0
17504402408 0
17524402369 0
17544402369 0
17564402389 0
17584402371 0
17604402390 0
17624402390 0
17644402371 0
17664402371 0
17684402390 0
17704402371 0
17724402371 0
17744402390 0
17764402371 0
17784402371 0
17804402371 0
17824402371 0
17844402390 0
17864402371 0
17884402371 0
17904402410 0
17924402371 0
17944402371 0
17964402371 0
17984402372 0
18004402411 0
18024402372 0
18044402372 0
18064402372 0
18084402372 0
18104402372 0
18124402372 0
18144402372 0
18164402392 0
18184402369 0
18204402369 0
18224402369 0
18244402369 0
18264402389 0
18284402389 0
18304402369 0
18324402369 0
18344402389 0
18364402369 0
18384402371 0
18404402371 0
18424402390 0
18444402371 0
18464402390 0
18484402371 0
18504402371 0
18524402371 0
18544402371 0
18564402390 0
18584402372 0
18604402392 0
18624402372 0
18644402372 0
18664402372 0
18684402392 0
18704402372 0
18724402372 0
18744402372 0
18764402372 0
18784402374 0
18804402374 0
18824402374 0
18844402393 0
18864402374 0
18884402374 0
18904402374 0
18924402374 0
18944402393 0
18964402374 0
18984402372 0
19004402372 0
19024402372 1
19044402392 0
19064402372 0
19084402372 0
19104402372 0
19124402392 0
19144402392 1
19164402372 1
19184402374 1
19204402393 1
19224402374 1
19244402393 1
19264402393 1
19284402439 1
19304402393 1
19324402393 1
19344402393 0
19364402393 0
19384402393 0
19404402393 0
19424402374 0
19444402374 0
19464402413 0
19484402374 0
19504402374 0
19524402374 0
19544402374 0
19564402374 0
19584402414 0
19604402395 0
19624402375 0
19644402375 0
19664402375 0
19684402375 0
19704402375 0
19724402395 0
19744402375 0
19764402375 0
19784402408 0
19804402389 0
19824402369 1
19844402369 1
19864402389 0
19884402369 0
19904402369 0
19924402369 0
19944402369 1
19964402389 1
19984402371 1
20004402371 1
20024402371 0
20044402371 1
20064402390 1
20084402390 0
20104402390 0
20124402390 0
20144402390 0
20164402390 0
20184402390 0
20204402390 0
20224402371 0
20244402390 0
20264402371 0
20284402371 0
20304402371 0
20324402390 0
20344402371 0
20364402371 0
20384402372 0
20404402411 0
20424402372 0
20444402372 0
20464402372 0
20484402372 0
20504402372 0
20524402392 0
20544402392 0
20564402372 0
20584402783 0
20604402802 0
20624402783 0
20644402783 0
20664402783 0
20684402802 0
20704402783 0
20724402783 0
20744402783 0
20764402783 0
20784402804 0
20804402784 0
20824402784 0
20844402784 0
20864402804 0
20884402784 0
20904402784 0
20924402784 0
20944402784 0
20964402784 1
20984402784 1
21004402804 1
21024402784 1
21044402804 1
21064402784 1
21084402784 1
21104402804 1
21124402850 1
21144402804 1
21164402804 1
21184402805 1
21204402825 0
21224402805 0
21244402805 0
21264402805 0
21284402786 0
21304402805 0
21324402805 0
21344402786 0
21364402805 0
21384402783 0
21404402783 0
21424402802 0
21444402822 0
21464402783 0
21484402783 0
21504402783 0
21524402783 0
21544402829 0
21564402783 0
21584402804 0
21604402804 0
21624402784 0
21644402784 0
21664402784 0
21684402804 0
21704402804 0
21724402804 0
21744402784 0
21764402784 0
21784402784 0
21804402784 0
21824402784 0
21844402804 0
21864402784 0
21884402784 0
21904402804 0
21924402784 0
21944402784 0
21964402784 0
21984402786 0
22004402786 0
22024402805 0
22044402786 0
22064402786 0
22084402786 0
22104402786 0
22124402786 0
22144402786 0
22164402805 0
22184402784 0
22204402804 0
22224402823 0
22244402804 0
22264402784 0
22284402784 0
22304402804 0
22324402784 0
22344402784 0
22364402784 0
22384402786 0
22404402805 0
22424402786 0
22444402786 0
22464402786 0
22484402805 0
22504402786 0
22524402786 0
22544402786 0
22564402805 0
22584402787 0
22604402787 0
22624402787 0
22644402807 0
22664402787 0
22684402787 0
22704402787 0
22724402807 0
22744402787 0
22764402787 0
22784402789 0
22804402828 0
22824402789 0
22844402789 1
22864402789 1
22884402789 1
22904402808 1
22924402789 1
22944402789 1
22964402808 0
22984402804 0
23004402804 0
23024402804 0
23044402784 0
23064402804 0
23084402804 0
23104402784 0
23124402784 0
23144402784 0
23164402784 0
23184402786 0
23204402805 0
23224402786 0
23244686560 0
23264684036 0
23284686729 0
23304684055 0
23324684036 0
23344686729 0
23364684036 0
23384684055 0
23404686750 0
23424684036 0
23444684036 0
23464686729 0
23484684075 0
23504684036 0
23524686714 0
23544684036 1
23564684036 0
23584686715 0
23604684037 0
23624684037 0
23644686715 1
23664684057 1
23684684037 1
23704686715 0
23724684037 1
23744684057 0
23764686770 0
23784684036 0
23804684055 0
23824686776 0
23844684036 0
23864684075 0
23884686757 0
23904684036 0
23924684036 0
23944686757 0
23964684036 0
23984684057 0
24004686798 0
24024684057 0
24044684037 0
24064686742 0
24084684037 0
24104684037 0
24124686742 0
24144684057 0
24164684037 0
24184686863 0
24204684037 0
24224866198 0
24244874231 0
24264871576 0
24284871537 0
24304874231 0
24324871537 0
24344871537 0
24364874231 0
24384871539 0
24404871539 0
24424874233 0
24444871558 0
24464871539 0
24484874233 0
24504871539 0
24524871558 0
24544874233 0
24564871539 0
24584871534 0
24604874268 0
24624871534 0
24644871534 0
24664874228 1
24684871534 1
24704871534 1
24724874248 1
24744871554 0
24764871554 0
24784874250 0
24804871555 0
24824871555 0
24844874234 0
24864871555 0
24884871536 0
24904874261 0
24924871555 0
24944871536 0
24964874241 0
24984871555 0
25004871536 0
25024874241 0
25044871536 0
25064871536 0
25084874362 0
25104871582 0
25124871582 0
25144874230 0
25164871536 0
25184871537 0
25204874252 0
25224871537 0
25244871576 0
25264874251 0
25284871537 0
25304871583 0
25324874231 0
25344871537 0
25364871537 0
25384874230 0
25404871536 0
25424871555 0
25444874230 0
25464871536 0
25484871536 0
25504874214 0
25524871536 0
25544871536 0
25564874214 0
25584871557 0
25604871537 0
25624874231 0
25644871537 0
25664871557 0
25684874231 0
25704871537 0
25724871557 0
25744874231 0
25764871557 0
25784871557 0
25804874279 0
25824871557 0
25844871537 0
25864874243 0
25884871537 0
25904871537 0
25924874243 0
25944871537 0
25964871537 0
25984874264 0
26004871539 0
26024871539 0
26044874244 0
26064871539 0
26084871539 0
26104874309 0
26124871539 0
26144871558 0
26164874229 0
26184871530 0
26204871530 0
26224874255 0
26244871530 0
26264871530 0
26284874235 0
26304871530 0
26324871549 0
26344874235 0
26364871530 0
26384871551 0
26404874278 0
26424871531 0
26444871551 0
26464874264 0
26484887176 0
26504887176 0
26524887157 0
26544887156 0
26564887176 0
26584887178 0
26604887158 0
26624887158 0
26644887178 0
26664887158 0
26684887158 0
26704887178 0
26724887158 0
26744887177 0
26764887158 0
26784887159 0
26804887159 0
26824887160 0
26844887159 0
26864887159 0
26884987266 0
26904999465 0
26925012206 0
26945012160 0
26965012179 0
26985012158 0
27005012178 0
27025012158 0
27045012178 0
27065012158 0
27085012158 0
27105012178 0
27125012158 0
27145012158 0
27165012158 0
27185012160 0
27205012225 0
27225012160 0
27245012160 0
27265012160 0
27285012179 0
27305012160 0
27325012160 0
27345012160 0
27365012160 0
27385012179 0
27405012179 0
27425012160 0
27445012160 0
27465012160 0
27485012179 0
27505012160 0
27525012179 0
27545012160 0
27565012160 0
27585012161 0
27605012181 0
27625012227 0
27645224582 0
27665230957 0
27685230911 0
27705230911 0
27725230976 0
27745409137 0
27765440510 0
27785449658 0
27805449677 0
27825449658 0
27845449658 0
27865449658 0
27885449658 0
27905449677 0
27925449658 0
27945449658 0
27965449658 0
27985449679 0
28005449659 0
28025449659 0
28045449659 0
28065449659 0
28085449659 0
28105449659 0
28125449679 0
28145449659 0
28165449659 0
28185449659 0
28205449679 0
28225449659 0
28245449659 0
28265449679 0
28285449659 0
28305449659 0
28325449659 0
28345449659 0
28365449659 1
28385449661 1
28405449700 0
28425449680 0
28445449680 0
28465449680 0
28485449661 0
28505449680 0
28525449700 0
28545449661 0
28565449661 0
28585449659 0
28605449679 0
28625449659 0
28645449679 0
28665449659 0
28685449679 0
28705449659 0
28725449659 0
28745449659 0
28765449659 0
28785449726 0
28805449680 0
28825449661 0
28845449661 0
28865545553 0
28885543430 0
28905543411 0
28925543430 0
28945543457 0
28965543430 0
28985543411 0
29005543411 0
29025543411 0
29045543411 0
29065543411 0
29085543411 0
29105543430 0
29125543411 0
29145543411 0
29165543411 0
29185543412 0
29205543412 0
29225543412 0
29245543412 0
29265543451 0
29285543412 0
29305543412 0
29325543412 1
29345543412 0
29365543412 0
29385543427 0
29405543427 0
29425543408 0
29445543427 1
29465543408 1
29485543427 0
29505543447 0
29525543427 0
29545543427 0
29565543427 0
29585543409 0
29605543448 0
29625543409 0
29645543409 0
29665543409 0
29685543409 0
29705543448 0
29725543429 0
29745543409 0
29765543409 0
29785543409 0
29805543429 0
29825543409 0
29845543409 0
29865543409 0
29885543429 0
29905543409 0
29925543409 0
29945543409 0
29965543429 0
29985543430 0
30005543450 0
30025543411 0
30045543476 0
30065543411 0
30085543411 0
30105543411 0
30125543411 0
30145543476 0
30165543411 0
30185543409 0
30205543409 0
30225543409 0
30245543409 0
30265543409 0
30285543409 0
30305543429 0
30325543429 0
30345543409 0
30365543409 0
30385543411 0
30405543411 0
30425543411 0
30445543430 0
30465543411 0
30485543411 0
30505543411 0
30525543430 0
30545543430 0
30565543411 0
30585543412 0
30605543432 0
30625543412 0
30645543412 0
30665543412 0
30685543412 0
30705543432 0
30725543412 0
30745543412 0
30765543412 0
30785543414 0
30805543414 0
30825543414 0
30845543434 0
30865543414 0
30885543414 0
30905543414 0
30925543414 0
30945543433 0
30965543414 0
30985543411 0
31005543411 0
31025543411 0
31045543411 0
31065543411 0
31085543430 0
31105543411 0
31125543411 0
31145543411 0
31165543411 0
31185543432 0
31205543432 0
31225543412 0
31245543412 0
31265543432 0
31285543412 0
31305543412 0
31325543412 0
31345543412 0
31365543412 0
31385543412 0
31405543432 0
31425543412 0
31445543412 0
31465543412 0
31485543432 0
31505543412 0
31525543432 0
31545543412 0
31565543428 0
31585543411 0
31605543477 0
31625543457 0
31645543457 0
31665543411 0
31685543411 0
31705543411 0
31725543477 0
31745543411 0
31765543411 0
31785543410 0
31805543449 0
31825543410 0
31845543410 0
31865543410 0
31885543410 0
31905543429 0
31925543410 0
31945543410 0
31965543411 0
31985543432 0
32005543412 0
32025543412 0
32045543412 0
32065543412 0
32085543412 0
32105543412 0
32125543432 0
32145543412 0
32165543412 0
32185543412 0
32205543412 0
32225543432 0
32245543412 0
32265543412 0
32285543432 0
32305543412 0
32325543412 0
32345543412 0
32365543412 0
32385543433 0
32405543433 0
32425543414 0
32445543414 0
32465543414 0
32485543414 0
32505543433 0
32525543414 0
32545543414 0
32565543414 1
32585543405 1
32605543405 1
32625543424 1
32645543405 1
32665543405 1
32685543405 1
32705543424 1
32725543405 1
32745543405 1
32765543424 0
32785543426 0
32805543426 0
32825543426 0
32845543406 0
32865543445 0
32885543426 0
32905543406 0
32925543406 0
32945543406 0
32965543406 0
32985543406 0
33005543465 0
33025543406 0
33045543406 0
33065543406 0
33085543406 0
33105543406 0
33125543426 0
33145543406 0
33165543426 0
33185543408 0
33205543408 0
33225543408 0
33245543427 0
33265543408 0
33285543427 0
33305543408 0
33325543408 0
33345543408 0
33365543408 0
33385543406 0
33405543426 0
33425543406 0
33445543406 0
33465543406 0
33485543406 0
33505543426 0
33525543406 0
33545543406 1
33565543406 0
33585543408 0
33605543427 0
33625543408 0
33645543447 1
33665543408 1
33685543408 1
33705543408 1
33725543408 1
33745543427 1
33765543408 1
33785543408 1
33805543427 0
33825543408 1
33845543408 0
33865543408 1
33885543408 1
33905543447 0
33925543427 0
33945543427 0
33965543427 0
33985543409 0
34005543448 0
34025543429 0
34045543409 0
34065543409 0
34085543409 0
34105543429 0
34125543409 0
34145543429 0
34165543475 0
34185543452 0
34205543472 0
34225543406 0
34245543406 0
34265543406 0
34285543426 0
34305543406 0
34325543406 1
34345543406 1
34365543426 0
34385543408 0
34405543427 0
34425543427 0
34445543408 1
34465543408 1
34485543427 1
34505543408 1
34525543408 1
34545543408 1
34565543427 1
34585543409 0
34605543409 1
34625543409 1
34645543429 1
34665543409 1
34685543409 1
34705543475 1
34725543429 1
34745543475 0
34765543429 0
34785543450 0
34805543450 0
34825543411 0
34845543450 0
34865543430 0
34885543411 0
34905543411 0
34925543430 0
34945543411 0
34965543457 0
34985543429 0
35005543429 0
35025543409 0
35045543409 0
35065543409 0
35085543409 0
35105543409 0
35125543429 0
35145543409 1
35165543409 0
35185543411 0
35205543450 0
35225543411 0
35245543430 1
35265543411 1
35285543411 1
35305543411 1
35325543411 1
35345543430 1
35365543411 1
35385543411 1
35405543430 1
35425543411 1
35445543411 1
35465543477 1
35485543450 1
35505543430 1
35525543430 1
35545543411 1
35565543450 1
35585543478 1
35605543432 1
35625543432 1
35645543432 1
35665543412 1
35685543432 0
35705543452 0
35725543432 0
35745543432 0
35765543412 0
35785543427 0
35805543427 0
35825543408 0
35845543408 0
35865543427 0
35885543408 0
35905543427 0
35925543408 0
35945543427 0
35965543408 0
35985543409 0
36005543448 0
36025543409 0
36045543409 0
36065543409 0
36085543409 0
36105543475 0
36125543409 0
36145543429 0
36165543409 0
36185543409 0
36205543448 0
36225543409 0
36245543409 0
36265543409 1
36285543409 1
36305543409 1
36325543409 1
36345543409 1
36365543410 1
36385543430 1
36405543411 1
36425543411 1
36445543411 1
36465543411 1
36485543411 1
36505543411 1
36525543450 1
36545543430 1
36565543430 1
36585543429 0
36605543468 0
36625543409 0
36645543429 0
36665543409 0
36685543429 0
36705543429 0
36725543409 0
36745543409 0
36765543409 0
36785543450 0
36805543411 0
36825543411 0
36845543450 0
36865543411 0
36885543411 0
36905543411 0
36925543430 0
36945543411 0
36965543411 0
36985543411 0
37005543411 0
37025543411 0
37045543430 0
37065543411 0
37085543411 0
37105543450 0
37125543411 0
37145543411 0
37165543411 0
37185543412 0
37205543432 0
37225543412 0
37245543412 1
37265543432 0
37285543412 0
37305543412 0
37325543412 0
37345543412 0
37365543412 1
37385543409 1
37405543429 1
37425543409 1
37445543409 1
37465543409 0
37485543409 1
37505543429 1
37525543409 1
37545543429 1
37565543429 1
37585543430 1
37605543457 0
37625543430 0
37645543450 0
37665543430 0
37685543411 0
37705543411 0
37725543430 0
37745543411 0
37765543411 0
37785543411 0
37805543430 0
37825543430 0
37845543411 0
37865543430 0
37885543411 0
37905543411 0
37925543430 0
37945543411 0
37965543411 0
37985543412 0
38005543412 0
38025543432 1
38045543412 0
38065543412 0
38085543432 0
38105543412 0
38125543432 0
38145543412 1
38165543412 1
38185543430 1
38205543411 1
38225543411 1
38245543411 1
38265543411 1
38285543430 1
38305543411 1
38325543411 1
38345543430 1
38365543430 1
38385543451 1
38405543451 1
38425543432 0
38445543432 0
38465543432 0
38485543432 0
38505543451 0
38525543412 0
38545543432 0
38565543412 0
38585543414 0
38605543414 0
38625543433 0
38645543433 0
38665543433 0
38685543414 0
38705543414 0
38725543414 0
38745543433 0
38765543414 0
38785543415 0
38805543415 0
38825543461 1
38845543435 1
38865543415 0
38885543415 0
38905543415 0
38925543435 0
38945543435 1
38965543415 1
38985543408 1
39005543427 1
39025543427 1
39045543427 0
39065543427 0
39085543447 0
39105543427 0
39125543408 0
39145543408 0
39165543427 0
39185543409 0
39205543409 0
39225543429 0
39245543409 0
39265543409 0
39285543429 0
39305543429 0
39325543475 0
39345543409 0
39365543409 0
39385543409 0
39405543409 0
39425543409 0
39445543409 0
39465543429 0
39485543429 0
39505543409 0
39525543409 0
39545543409 0
39565543429 0
39585543430 0
39605543430 0
39625543411 0
39645543411 0
39665543476 0
39685543411 0
39705543411 0
39725543411 0
39745543411 0
39765543411 0
39785543409 0
39805543409 0
39825543475 0
39845543409 0
39865543409 0
39885543409 0
39905543409 0
39925543409 0
39945543409 0
39965543409 0
39985543430 0
40005543411 0
40025543411 0
40045543430 0
40065543430 0
40085543430 0
40105543411 0
40125543411 0
40145543411 0
40165543411 0
40185543411 0
40205543430 0
40225543430 0
40245543411 0
40265543411 0
40285543411 0
40305543411 0
40325543411 0
40345543411 0
40365543430 0
40385543412 0
40405543412 0
40425543412 0
40445543412 0
40465543412 0
40485543412 0
40505543432 0
40525543412 0
40545543412 0
40565543412 0
40585543408 0
40605543408 0
40625543408 0
40645543408 0
40665543427 0
40685543408 0
40705543408 0
40725543408 0
40745543408 0
40765543408 0
40785543409 0
40805543429 0
40825543429 0
40845543409 0
40865543409 0
40885543455 0
40905543409 0
40925543409 0
40945543429 0
40965543475 0
40985543409 0
41005543409 0
41025543409 0
41045543409 0
41065543409 0
41085543429 0
41105543409 0
41125543425 0
41145543407 0
41165543407 0
41185543408 0
41205543408 0
41225543428 0
41245543408 0
41265543408 0
41285543408 0
41305543408 0
41325543408 0
41345543428 0
41365543408 0
41385543407 0
41405543426 0
41425543426 0
41445543407 0
41465543407 0
41485543453 0
41505543407 0
41525543407 0
41545543408 0
41565543408 0
41585543429 0
41605543409 0
41625543409 0
41645543409 0
41665543409 0
41685543409 0
41705543409 0
41725543409 0
41745596717 0
41765605955 0
41785605976 0
41805605930 0
41825605930 0
41845605930 0
41865605911 0
41885605950 0
41905605930 0
41925605911 0
41945605911 0
41965605930 0
41985605932 0
42005605932 0
42025605912 0
42045605932 0
42065605932 0
42085605912 0
42105605912 0
42125605912 0
42145605932 0
42165605912 0
42185605908 0
42205605908 0
42225605908 0
42245605908 0
42265605927 0
42285605908 0
42305605927 0
42325605908 0
42345605908 0
42365605908 0
42385605929 0
42405605909 0
42425605909 0
42445605909 0
42465605909 0
42485605929 0
42505605909 0
42525605909 0
42545605909 0
42565605909 0
42585605911 0
42605605930 0
42625784115 0
42645793411 0
42665793411 0
42685793411 0
42705793411 0
42725793450 0
42745793411 0
42765793411 0
42785793412 0
42805793412 0
42825793451 0
42845793412 0
42865793412 0
42885793412 0
42905793412 0
42925793412 0
42945793412 0
42965793412 0
42985793430 0
43005793411 0
43025793411 0
43045793411 0
43065793430 0
43085793411 0
43105793411 0
43125793411 0
43145793411 0
43165793430 0
43185793412 0
43205793432 0
43225793412 0
43245793412 0
43265793412 0
43285793412 0
43305793412 0
43325793432 0
43345793412 0
43365793412 0
43385793412 0
43405793478 0
43425793412 0
43445793412 0
43465793412 0
43485793412 0
43505793432 0
43525793458 0
43545793412 0
43565793412 0
43585793414 0
43606026019 0
43626027835 0
43646027835 0
43666027789 0
43686027789 0
43706027854 0
43726027835 0
43746027835 0
43766027789 0
43786027786 0
43806027805 0
43826027786 0
43846027805 0
43866027802 0
43886027784 0
43906027784 0
43926027784 0
43946027784 0
43966027784 0
43986027805 0
44006027786 0
44026027786 0
44046027786 0
44066027805 0
44086027786 0
44106027786 0
44126027786 0
44146027786 0
44166027832 0
44186027786 0
44206027786 0
44226027805 0
44246027786 0
44266027786 0
44286027786 0
44306027786 0
44326027805 0
44346027786 0
44366027786 0
44386027787 0
44406027807 0
44426027787 0
44446027807 0
44466027787 0
44486027787 0
44506027787 0
44526027787 0
44546027787 0
44566027807 0
44586027786 0
44606027786 0
44626027786 0
44646027805 0
44666027786 0
44686027786 0
44706027786 0
44726027851 0
44746027786 1
44766027786 1
44786027808 0
44806027808 0
44826027828 0
44846027808 0
44866027789 0
44886027808 0
44906027808 0
44926027789 0
44946027789 0
44966027808 0
44986027808 0
45006027808 0
45026027808 0
45046027789 0
45066027789 0
45086027789 0
45106027789 0
45126027789 0
45146027808 0
45166027789 0
45186027790 0
45206027790 0
45226027790 0
45246027810 0
45266027790 0
45286027810 0
45306027810 0
45326027790 0
45346027790 0
45366027810 0
45386027784 0
45406027784 0
45426027784 1
45446027784 1
45466027784 0
45486027804 0
45506027784 0
45526027784 0
45546027804 1
45566027784 1
45586027786 1
45606027805 1
45626027786 1
45646027786 1
45666027805 0
45686027805 0
45706027805 0
45726027805 0
45746027786 0
45766027805 0
45786027805 0
45806027805 0
45826027786 0
45846027786 0
45866027786 0
45886027805 0
45906027805 0
45926027786 0
45946027786 0
45966027805 0
45986027787 0
46006027787 0
46026027787 0
46046027787 0
46066027826 0
46086027787 0
46106027787 0
46126027787 0
46146027807 0
46166027787 0
46186027805 0
46206027871 0
46226027832 0
46246027832 0
46266027786 0
46286027786 0
46306027786 0
46326027805 0
46346027786 0
46366027786 0
46386027787 0
46406027787 0
46426027807 0
46446027787 0
46466027787 0
46486027787 0
46506027787 0
46526027787 0
46546027787 0
46566027787 0
46586027789 0
46606027808 0
46626027789 0
46646027789 0
46666027789 0
46686027808 0
46706027808 0
46726027789 0
46746027808 0
46766027789 0
46786027790 0
46806027810 0
46826027790 0
46846027790 0
46866027790 0
46886027790 0
46906027790 0
46926027810 0
46946027790 0
46966027790 0
46986027787 0
47006027787 0
47026027807 0
47046027787 0
47066027787 0
47086027787 0
47106027787 0
47126027787 0
47146027807 0
47166027787 0
47186027789 0
47206027789 0
47226027789 0
47246027808 0
47266027789 0
47286027808 0
47306027789 0
47326027789 0
47346027789 0
47366027808 0
47386027789 0
47406027808 0
47426027789 0
47446027808 0
47466027789 0
47486027789 0
47506027789 0
47526027808 0
47546027789 0
47566027789 0
47586027790 0
47606027790 0
47626027790 0
47646027790 0
47666027810 0
47686027790 0
47706027790 0
47726027836 0
47746027806 0
47766027788 0
47786027852 0
47806027787 0
47826027787 0
47846027787 0
47866027787 0
47886027787 1
47906027787 1
47926027787 1
47946027787 1
47966027806 1
47986027788 1
48006027808 1
48026027788 1
48046027788 1
48066027788 1
48086027788 1
48106027788 1
48126027829 0
48146027810 0
48166027810 0
48186027810 0
48206027810 0
48226027810 0
48246027810 0
48266027790 0
48286027790 0
48306027790 0
48326027790 0
48346027790 0
48366027810 0
48386027831 0
48406027792 0
48426027792 0
48446027792 0
48466027792 0
48486027792 0
48506027792 0
48526027792 0
48546027792 0
48566027811 0
48586027850 0
48606027850 0
48626027784 0
48646027804 0
48666027784 0
48686027804 0
48706027784 0
48726027784 0
48746027784 0
48766027784 0
48786027786 0
48806027786 0
48826027786 0
48846027805 0
48866027786 1
48886027786 0
48906027786 0
48926027786 0
48946027786 0
48966027805 1
48986027786 1
49006027786 1
49026027786 1
49046027786 1
49066027786 1
49086027805 1
49106027805 1
49126027786 1
49146027786 1
49166027805 1
49186027807 1
49206027807 1
49226027787 1
49246027787 1
49266027787 1
49286027787 1
49306027807 0
49326027853 1
49346027899 0
49366027807 0
49386027805 0
49406027825 0
49426027786 0
49446027786 0
49466027805 0
49486027786 0
49506027786 0
49526027805 0
49546027805 0
49566027786 0
49586027787 0
49606027807 0
49626027787 0
49646027807 1
49666027787 0
49686027787 0
49706027787 0
49726027787 0
49746027807 1
49766027807 1
49786027787 1
49806027807 1
49826027787 1
49846027787 1
49866027807 0
49886027787 1
49906027787 1
49926027807 1
49946027787 1
49966027787 1
49986027789 1
50006027808 1
50026027789 1
50046027789 1
50066027789 1
50086027808 1
50106027854 1
50126027808 1
50146027808 1
50166027808 1
50186027786 1
50206027825 1
50226027805 0
50246027805 0
50266027805 0
50286027805 0
50306027805 0
50326027805 0
50346027805 0
50366027786 0
50386027807 0
50406027807 0
50426027787 1
50446027807 1
50466027788 0
50486027807 0
50506027807 0
50526027787 0
50546027787 1
50566027807 1
50586027789 1
50606027789 1
50626027808 0
50646027789 1
50666027789 1
50686027789 0
50706027789 1
50726027808 1
50746027808 1
50766027789 1
50786027829 1
50806027810 1
50826027810 1
50846027810 1
50866027829 1
50886027790 1
50906027810 1
50926027790 1
50946027790 1
50966027810 1
50986027808 1
51006027808 1
51026027808 1
51046027789 1
51066027789 1
51086027789 1
51106027808 1
51126027789 1
51146027789 1
51166027789 1
51186027790 1
51206027790 1
51226027810 1
51246027790 1
51266027810 1
51286027790 1
51306027829 1
51326027790 1
51346027790 1
51366027790 1
51386027790 1
51406027810 1
51426027790 1
51446027790 1
51466027790 1
51486027790 1
51506027790 1
51526027790 1
51546027829 0
51566027810 0
51586027792 1
51606027831 1
51626027792 1
51646027811 1
51666027811 1
51686027792 1
51706027811 1
51726027792 1
51746027857 1
51766027857 1
51786027866 1
51806027801 1
51826027801 1
51846027801 1
51866027801 1
51886027801 1
51906027781 1
51926027781 1
51946027820 0
51966027801 0
51986027802 0
52006027802 0
52026027802 0
52046027783 0
52066027802 0
52086027802 0
52106027783 0
52126027783 0
52146027783 0
52166027802 0
52186027802 0
52206027822 0
52226027783 0
52246027783 0
52266027783 0
52286027783 0
52306027783 0
52326027802 0
52346027783 0
52366027783 0
52386027784 0
52406027784 0
52426027804 0
52446027784 0
52466027823 0
52486027784 0
52506027784 0
52526027804 0
52546027784 0
52566027784 0
52586027783 0
52606027829 0
52626027802 0
52646027783 0
52666027783 1
52686027783 1
52706027802 1
52726027783 1
52746027802 1
52766027783 1
52786027784 1
52806027804 1
52826027784 1
52846027804 1
52866027784 1
52886027784 1
52906027804 1
52926027784 1
52946027784 1
52966027784 1
52986027804 0
53006027804 0
53026027804 0
53046027823 0
53066027784 0
53086027784 0
53106027804 0
53126027804 0
53146027784 0
53166027784 0
53186027805 0
53206027786 0
53226027786 0
53246027805 0
53266027786 0
53286027851 0
53306027832 0
53326027786 0
53346027786 0
53366027786 0
53386027783 0
53406027802 0
53426027802 0
53446027802 0
53466027783 1
53486027783 1
53506027802 1
53526027783 1
53546027802 1
53566027783 1
53586027784 1
53606027784 1
53626027784 1
53646027804 1
53666027784 1
53686027804 0
53706027804 0
53726027804 0
53746027823 0
53766027784 0
53786027804 0
53806027804 0
53826027784 0
53846027804 0
53866027784 0
53886027804 0
53906027784 0
53926027804 0
53946027784 0
53966027784 0
53986027786 0
54006027805 0
54026027805 0
54046027786 0
54066027786 0
54086027786 0
54106027805 0
54126027786 0
54146027786 0
54166027805 0
54186027804 0
54206027804 0
54226027784 0
54246027784 0
54266027850 1
54286027784 1
54306027784 1
54326027784 1
54346027804 1
54366027784 0
54386027786 1
54406027786 1
54426027786 1
54446027805 0
54466027805 0
54486027805 0
54506027805 0
54526027805 0
54546027805 0
54566027805 0
54586027787 0
54606027807 0
54626027787 0
54646027807 0
54666027787 0
54686027807 0
54706027807 0
54726027787 0
54746027807 0
54766027787 0
54786027789 0
54806027789 0
54826027789 0
54846027808 0
54866027789 0
54886027789 0
54906027789 0
54926027808 0
54946027854 0
54966027855 0
54986112391 0
55006124228 0
55026121534 0
55046121534 0
55066124354 0
55086121534 0
55106121534 0
55126124255 0
55146121534 0
55166121554 0
55186124256 0
55206121555 0
55226121536 0
55246124256 0
55266121536 0
55286121536 1
55306124276 1
55326121536 1
55346121536 1
55366124256 1
55386121536 1
55406121575 0
55426124260 0
55446121536 0
55466121555 0
55486124241 0
55506121575 0
55526121555 0
55546124241 0
55566121536 0
55586121537 0
55606124242 0
55626121538 0
55646121622 0
55666124282 0
55686121537 0
55706121537 0
55726124250 0
55746121537 0
55766121537 0
55786124229 0
55806121555 0
55826121536 0
55846124229 0
55866121555 0
55886121555 0
55906124229 0
55926121555 0
55946121536 0
55966124249 0
55986121537 0
56006121537 0
56026124231 0
56046121537 0
56066121537 0
56086124231 0
56106121557 0
56126121537 0
56146124231 0
56166121537 0
56186121557 0
56206124231 0
56226121537 0
56246121537 0
56266124215 0
56286121537 0
56306121537 0
56326124215 0
56346121557 0
56366121557 0
56386124216 0
56406121558 0
56426121539 0
56446124263 0
56466121539 0
56486121558 0
56506124228 0
56526121539 0
56546121539 0
56566124228 0
56586121534 0
56606121534 0
56626124223 0
56646121554 0
56666121534 0
56686124223 0
56706121534 0
56726121534 0
56746124223 0
56766121534 0
56786121555 0
56806124225 0
56826121536 0
56846121536 0
56866124225 0
56886121536 0
56906121555 0
56926124225 0
56946121536 0
56966121536 0
56986124225 0
57006121555 0
57026311435 0
57046311744 1
57066309055 1
57086309036 0
57106311752 0
57126309036 0
57146309036 0
57166311756 1
57186309037 1
57206309057 0
57226311757 0
57246324662 0
57266324682 0
57286324682 0
57306324662 0
57326324701 0
57346324662 0
57366324662 0
57386324661 0
57406324746 0
57426324707 0
57446324680 0
57466324661 0
57486324680 0
57506324661 0
57526324661 0
57546324661 0
57566324661 0
57586324662 0
57606324682 0
57626324682 0
57646324662 0
57666324662 0
57686324682 0
57706324662 0
57726324682 0
57746324662 0
57766324682 0
57786324662 0
57806324662 0
57826324662 0
57846324662 0
57866324662 0
57886324662 0
57906324682 0
57926324662 0
57946324662 0
57966324662 0
57986324664 0
58006324664 0
58026324664 0
58046324664 0
58066324683 0
58086324664 0
58106324664 0
58126324664 0
58146324683 0
58166324664 0
58186324658 0
58206324697 0
58226324658 0
58246324677 0
58266324658 0
58286324658 0
58306324658 0
58326324658 0
58346324704 0
58366324677 0
58386324659 0
58406324659 0
58426324659 0
58446324725 0
58466324659 0
58486324705 0
58506324659 0
58526324659 0
58546324659 0
58566324659 0
58586324680 0
58606324661 0
58626324661 0
58646324661 0
58666324661 0
58686324707 0
58706324661 0
58726324661 0
58746324661 0
58766324680 0
58786324662 0
58806324682 0
58826324682 0
58846324662 0
58866324662 0
58886324662 0
58906324662 0
58926324662 0
58946324682 0
58966324662 0
58986324661 0
59006425928 0
59026434036 0
59046434036 0
59066436675 0
59086449700 0
59106449661 0
59126449661 0
59146449661 0
59166449661 0
59186449662 0
59206449662 0
59226449682 0
59246449662 0
59266449662 0
59286449678 0
59306449680 0
59326449660 0
59346449660 0
59366449660 0
59386449680 0
59406449680 0
59426449660 0
59446449660 0
59466449680 0
59486449660 0
59506449660 0
59526449660 0
59546449680 0
59566449660 0
59586449662 0
59606449662 0
59626449662 0
59646449662 0
59666449681 0
59686449662 0
59706449662 0
59726449681 0
59746449662 0
59766449662 0
59786449659 0
59806449659 0
59826449659 0
59846449659 0
59866449659 0
59886449659 0
59906449678 0
59926449659 0
59946449659 1
59966449659 0
59986449680 0
60006449680 0
60026449661 0
60046449680 0
60066449661 1
60086449661 1
60106449661 1
60126449661 1
60146449682 0
60166449701 0
60186449682 0
60206449682 0
60226449662 0
60246477229 0
60266480932 0
60286499231 0
60306512162 0
60326512182 0
60346512162 0
60366512162 0
60386512183 0
60406512164 0
60426512164 0
60446512164 0
60466512164 0
60486512183 0
60506512164 0
60526512164 0
60546512183 0
60566512164 0
60586512164 0
60606512203 0
60626512164 0
60646512164 0
60666512183 0
60686512164 0
60706512164 0
60726512183 0
60746512164 1
60766512164 0
60786512165 0
60806512165 0
60826512165 0
60846512165 0
60866512165 1
60886512185 1
60906512165 1
60926512165 1
60946512165 1
60966512204 0
60986512185 0
61006512165 0
61026512185 0
61046512165 0
61066512185 0
61086512185 0
61106512165 0
61126512185 0
61146512165 0
61166512165 0
61186512167 0
61206512206 0
61226512186 0
61246512186 0
61266512167 0
61286512167 0
61306512167 0
61326512167 0
61346512167 0
61366512167 0
61386512182 0
61406512162 0
61426512182 0
61446512162 0
61466512162 0
61486512182 0
61506512182 0
61526512162 0
61546512162 0
61566512182 0
61586512164 0
61606512164 0
61626512164 0
61646512164 0
61666512164 1
61686512164 1
61706512164 1
61726512164 1
61746512183 1
61766512183 1
61786512164 1
61806512183 1
61826512203 0
61846512183 0
61866512183 0
61886512203 0
61906512164 0
61926512183 0
61946512183 0
61966512183 0
61986512165 0
62006512165 0
62026512231 0
62046512165 0
62066512185 0
62086512165 0
62106512165 0
62126512185 0
62146512165 0
62166512165 0
62186512164 0
62206512164 0
62226512164 0
62246512164 0
62266512183 0
62286512164 0
62306512164 0
62326512183 0
62346512183 0
62366512164 0
62386512165 0
62406512185 0
62426512165 0
62446512185 0
62466512165 0
62486512165 0
62506512165 0
62526512165 0
62546512165 0
62566512165 0
62586512167 0
62606512186 0
62626512167 0
62646512167 0
62666512167 0
62686512167 0
62706512167 0
62726512167 0
62746512186 0
62766512167 0
62786512168 0
62806512188 0
62826512168 0
62846512168 0
62866512207 0
62886512168 0
62906512168 0
62926512168 0
62946512168 0
62966512168 0
62986512165 0
63006512185 0
63026512165 0
63046771190 0
63066777836 0
63086777836 0
63106777790 0
63126777790 0
63146777810 0
63166777790 0
63186777792 1
63206777792 1
63226777792 1
63246777792 1
63266777792 1
63286777811 1
63306777792 1
63326777792 1
63346777792 1
63366777811 1
63386777792 1
63406777792 1
63426777792 1
63446777792 1
63466777792 1
63486777792 1
63506777792 1
63526777792 1
63546777877 0
63566777811 0
63586777793 0
63606777832 0
63626777813 0
63646777813 0
63666777813 0
63686777813 0
63706777793 0
63726777793 0
63746777793 0
63766777813 0
63786777792 0
63806777811 0
63826777792 0
63846777792 0
63866777811 0
63886777792 0
63906777792 0
63926777792 0
63946777792 0
63966777792 0
63986777813 0
64006777793 0
64026777793 0
64046777813 0
64066777813 0
64086777813 0
64106777793 0
64126777793 0
64146777793 1
64166777793 0
64186777793 0
64206777813 0
64226777793 0
64246777813 0
64266777793 1
64286777793 1
64306777813 1
64326777793 1
64346777793 1
64366777793 1
64386777795 0
64406777834 0
64426777795 1
64446777795 1
64466777795 0
64486777795 0
64506777814 1
64526777795 1
64546777795 1
64566777795 1
64586777801 1
64606777781 1
64626777801 1
64646777781 0
64666777781 0
64686777781 1
64706777781 1
64726777781 1
64746777801 1
64766777847 1


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-mn20-t10-tv00-std-pt0-pi60-pet600-lgt6-node17-pp-rep4-istPP.txt <==
13021060 1
3026998422 1
3026998423 2
3734999362 2
3734999363 1
3768997958 1
3768997959 4
5728998882 4
5728998883 6
7449001088 6
7449001089 7
8250999919 7
8250999920 8
9367084312 8
9367084313 10
9557001151 10
9557001152 11
10475001341 11
10475001342 12
11587001829 12
11587001830 13
12245002044 13
12245002045 14
14829004101 14
14829004102 16
17368999324 16
17368999325 2
19230999183 2
19230999184 1
19276999082 1
19276999083 2
19330999359 2
19330999360 3
20069223578 3
20069223579 4
21111100402 4
21111100403 0
21117199836 0
21117199837 3
21151005688 3
21151005689 4
21189002763 4
21189002764 6
22949000407 6
22949000408 7
23731000644 7
23731000645 8
24729003901 8
24729003902 10
26433042712 10
26433042713 12
28391286469 12
28391286470 13
29471133129 13
29471133130 16
32751001939 16
32751001940 1
33891001785 1
33891001786 2
34690999188 2
34690999189 1
34729111444 1
34729111445 0
34734999419 0
34734999420 3
35454999648 3
35454999649 1
35515009464 1
35515009465 0
35583509338 0
35583509339 2
35676011559 2
35676011560 4
36510999955 4
36510999956 3
36571010669 3
36571010670 0
36576263341 0
36576263342 5
37551002857 5
37551002858 4
37599002800 4
37599002801 6
38331003047 6
38331003048 5
38411000285 5
38411000286 7
39033003699 7
39033003700 10
41773001571 10
41773001572 13
44771001960 13
44771001961 14
45651004225 14
45651004226 16
48112999304 16
48112999305 1
49312998861 1
49312998862 0
49318999536 0
49318999537 16
49341002094 16
49341002095 2
50092999187 2
50092999188 1
50199265944 1
50199265945 0
50212012207 0
50212012208 3
50770999669 3
50770999670 2
51117234980 2
51117234981 0
51540511622 0
51540511623 4
51732999930 4
51732999931 3
51787010688 3
51787010689 0
51827762463 0
51827762464 4
51930999995 4
51930999996 5
52973000257 5
52973000258 6
53671000432 6
53671000433 7
54433000649 7
54433000650 8
55393001233 8
55393001234 10
57191001548 10
57191001549 13
60131001986 13
60131001987 14
60953001580 14
60953001581 15
61810999770 15
61810999771 16
63538999027 16
63538999028 1
64752998863 1
64752998864 0
64758999234 0
64758999235 1
64798699504 1


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-t10-tv00-pt3-pi60-pet600-mob1-obs1-dd1-dm5-dmu0-nv20-rth10-lt1-lgt6-uc10-uco10-ng100-s200-of0-node17-dataLoss-rep4-istDataLoss.txt <==
605857865 0
625857716 0
645857677 0
665857677 0
685857677 0
705857677 0
725857677 0
745857696 0
765857677 0
785858089 0
805858089 0
825858089 0
845858089 0
865858108 0
885858089 0
905858089 0
925858089 0
945858108 0
965858089 0
985858108 0
1005858089 0
1025858135 0
1045858089 0
1065858108 0
1085858089 0
1105858108 0
1125858089 0
1145858089 0
1165858089 0
1185858090 0
1205858091 0
1225858129 0
1245858090 0
1265858090 0
1285858090 0
1305858090 0
1325858090 0
1345858110 0
1365858090 0
1385858089 0
1405858089 0
1425858089 0
1445858089 0
1465858108 0
1485858089 0
1505858089 0
1525858089 0
1545858089 0
1565858089 0
1585858110 0
1605858090 0
1625858090 0
1645858090 0
1665858090 0
1685858090 0
1705858110 0
1725858090 0
1745858090 0
1765858090 0
1785858090 0
1805858090 0
1825858129 0
1845858090 0
1865858090 0
1885858090 0
1905858090 0
1925858110 0
1945858110 0
1965858090 0
1985858092 0
2005858092 0
2025858092 0
2045858092 0
2065858111 0
2085858092 0
2105858107 0
2125858089 0
2145858089 0
2165858089 0
2185858106 0
2205858086 0
2225858086 0
2245858086 0
2265858086 0
2285858086 0
2305858106 0
2325858086 0
2345858086 0
2365858086 0
2385858088 0
2405858088 0
2425858127 0
2445858088 0
2465858088 0
2485858088 0
2505858088 0
2525858088 0
2545858107 0
2565858088 0
2585858500 0
2605858500 0
2625858500 0
2645858500 0
2665858519 0
2685858500 0
2705858500 0
2725858500 0
2745858500 0
2765858500 0
2785858521 0
2805858501 0
2825858501 0
2845858523 0
2865858523 0
2885858523 0
2905858543 0
2925858504 0
2945858523 0
2965858523 0
2985858502 0
3005858502 0
3025858541 0
3045858502 0
3065858522 0
3085858522 0
3105858548 0
3125858522 0
3145858541 0
3165858522 0
3185858523 0
3205858504 0
3225858523 0
3245858523 0
3265858523 0
3285858504 0
3305858504 0
3325858504 0
3345858504 0
3365858523 0
3385858543 0
3405858504 0
3425858504 0
3445858504 0
3465858504 0
3485858504 0
3505858523 0
3525858504 0
3545858504 0
3565858504 0
3585858505 0
3605858505 0
3625858405 0
3645858525 0
3665858525 0
3685858505 0
3705858505 0
3725858525 0
3745858544 0
3765858505 0
3785858501 0
3805858501 0
3825858501 0
3845858520 0
3865858540 0
3885858547 1
3905858520 0
3925858520 0
3945858520 0
3965858520 0
3985858522 0
4005858502 0
4025858522 0
4045858502 0
4065858502 0
4085858502 0
4105858541 0
4125858502 0
4145858522 0
4165858502 0
4185858502 0
4205858502 0
4225858541 0
4245858502 0
4265858502 0
4285858502 0
4305858502 0
4325858502 0
4345858522 0
4365858502 0
4385858523 0
4405858504 0
4425858523 0
4445858569 0
4465858543 0
4485858523 0
4505858504 0
4525858504 0
4545858523 0
4565858523 0
4585858522 0
4605858502 0
4625858502 0
4645858522 0
4665858502 0
4685858522 0
4705858522 0
4725858502 0
4745858502 0
4765858502 0
4785858504 0
4805858504 0
4825858543 0
4845858523 0
4865858504 0
4885858504 0
4905858504 0
4925858504 0
4945858543 0
4965858504 0
4985858504 0
5005858504 0
5025858504 0
5045858504 0
5065858523 0
5085858504 0
5105858504 0
5125858504 0
5145858504 0
5165858504 0
5185858525 0
5205858505 0
5225858505 0
5245858505 0
5265858505 0
5285858505 0
5305858525 0
5325858505 0
5345858505 0
5365858505 0
5385858502 0
5405858502 0
5425858561 0
5445858502 0
5465858502 0
5485858522 0
5505858502 0
5525858502 0
5545858522 0
5565858502 0
5585858504 0
5605858504 0
5625858504 0
5645858504 0
5665858523 1
5685858523 0
5705858523 0
5725858523 0
5745858523 0
5765858504 0
5785858543 0
5805858523 0
5825858504 0
5845858504 0
5865858504 0
5885858523 0
5905858523 0
5925858523 0
5945858504 0
5965858504 0
5985858505 0
6005858505 0
6025858544 0
6045858505 0
6065858505 0
6085858505 0
6105858505 0
6125858525 0
6145858525 0
6165858505 0
6185858504 0
6205858523 0
6225858504 0
6245858504 0
6265858523 0
6285858504 0
6305858504 0
6325858504 0
6345858504 0
6365858504 0
6385858525 0
6405858505 0
6425858505 0
6445858505 0
6465858505 0
6485858505 0
6505858525 0
6525858525 0
6545858525 0
6565858525 0
6585858507 0
6605858507 0
6625858565 0
6645858526 0
6665858507 0
6685858507 0
6705858507 0
6725858507 0
6745858546 0
6765858526 0
6785858508 0
6805858508 0
6825858508 0
6845858508 0
6865858528 0
6885858508 0
6905858508 0
6925858508 0
6945858528 0
6965858508 0
6985858522 0
7005858502 0
7025858522 0
7045858502 0
7065858502 0
7085858502 0
7105858522 0
7125858502 0
7145858502 0
7165858502 0
7185858504 0
7205858504 0
7225858543 0
7245858504 0
7265858504 0
7285858504 0
7305858504 0
7325858504 0
7345858543 0
7365858523 0
7385858523 0
7405858523 0
7425858504 0
7445858504 0
7465858543 0
7485858504 0
7505858504 0
7525858523 0
7545858504 0
7565858504 0
7585858544 0
7605858551 1
7625858525 0
7645858525 0
7665858505 0
7685858525 0
7705858525 0
7725858505 0
7745858525 0
7765858505 0
7785858504 0
7805858504 0
7825858543 0
7845858504 0
7865858524 0
7885858504 0
7905858504 0
7925858504 0
7945858523 0
7965858504 0
7985858505 0
8005858505 0
8025858505 0
8045858505 0
8065858525 0
8085858505 0
8105858505 0
8125858525 0
8145858525 0
8165858505 0
8185858525 0
8205858505 0
8225858505 0
8245858525 0
8265858525 0
8285858525 0
8305858525 0
8325858505 0
8345858525 0
8365858525 0
8385858507 0
8405858507 0
8425858546 0
8445858526 0
8465858507 0
8485858526 0
8505858507 0
8525858507 0
8545858526 0
8565858507 0
8585858502 0
8605858502 0
8625858502 0
8645858502 0
8665858541 0
8685858502 0
8705858502 0
8725858502 0
8745858522 0
8765858502 0
8785858523 0
8805858504 0
8825858504 0
8845858504 0
8865858504 0
8885858504 0
8905858523 0
8925858504 0
8945858504 0
8965858504 0
8985858504 0
9005858504 0
9025858543 0
9045858504 0
9065858504 0
9085858504 0
9105858504 0
9125858504 0
9145858523 0
9165858504 0
9185858505 0
9205858505 0
9225858525 0
9245858505 0
9265858525 0
9285858525 0
9305858505 0
9325858505 0
9345858505 0
9365858505 1
9385858543 0
9405858523 0
9425858504 0
9445858523 0
9465858504 0
9485858523 0
9505858543 0
9525858504 0
9545858504 0
9565858504 0
9585858525 0
9605858505 0
9625858544 0
9645858525 0
9665858505 0
9685858505 0
9705858505 0
9725858505 0
9745858525 0
9765858505 0
9785858505 0
9805858505 0
9825858505 0
9845858505 0
9865858544 0
9885858505 0
9905858525 0
9925858505 0
9945858505 0
9965858505 0
9985858526 0
10005858507 0
10025858507 0
10045858507 0
10065858507 0
10085858507 0
10105858526 0
10125858507 0
10145858507 0
10165858507 0
10185858502 0
10205858502 0
10225858561 0
10245858522 0
10265858522 0
10285858522 0
10305858502 0
10325858522 0
10345858541 0
10365858502 0
10385858504 0
10405858504 0
10425858504 0
10445858523 0
10465858523 0
10485858523 0
10505858504 0
10525858504 0
10545858504 0
10565858504 0
10585858525 0
10605858505 0
10625858505 0
10645858505 0
10665858505 0
10685858525 0
10705858525 0
10725858505 0
10745858525 0
10765858505 0
10785858507 0
10805858507 0
10825858546 0
10845858507 0
10865858507 0
10885858507 0
10905858507 0
10925858507 0
10945858526 0
10965858507 0
10985858505 0
11005858505 0
11025858505 0
11045858525 0
11065858525 0
11085858505 0
11105858505 0
11125858505 0
11145858505 0
11165858505 0
11185858526 0
11205858553 0
11225858507 0
11245858507 0
11265858522 0
11285858505 0
11305858525 0
11325858505 0
11345858505 0
11365858505 0
11385858505 0
11405858505 0
11425858544 0
11445858505 0
11465858505 0
11485858505 0
11505858505 0
11525858505 0
11545858525 0
11565858505 0
11585858507 0
11605858507 0
11625858507 0
11645858507 0
11665858526 0
11685858507 0
11705858507 0
11725858507 0
11745858507 0
11765858507 0
11785858523 0
11805858504 0
11825858571 0
11845858525 0
11865858505 0
11885858525 0
11905858525 0
11925858505 0
11945858525 0
11965858505 0
11985858507 0
12005858507 0
12025858546 0
12045858507 0
12065858526 0
12085858526 0
12105858507 0
12125858507 0
12145858526 0
12165858507 0
12185858507 0
12205858507 0
12225858507 0
12245858507 0
12265858526 0
12285858507 0
12305858526 0
12325858507 0
12345858526 0
12365858507 0
12385858528 0
12405858508 0
12425858508 0
12445858508 0
12465858508 0
12485858508 0
12505858528 0
12525858508 0
12545858508 0
12565858508 0
12585858507 0
12605858507 0
12625858546 0
12645858507 0
12665858507 0
12685858507 0
12705858507 0
12725858507 0
12745858546 0
12765858526 0
12785858528 0
12805858528 0
12825858508 0
12845858528 0
12865858547 0
12885858508 0
12905858508 0
12925858508 0
12945858528 0
12965858508 0
12985858528 0
13005858528 0
13025858508 0
13045858508 0
13065858508 0
13085858508 0
13105858528 0
13125858508 0
13145858508 0
13165858508 0
13185858529 0
13205858510 0
13225858549 0
13245858510 0
13265858529 0
13285858510 0
13305858510 0
13325858510 0
13345858529 0
13365858510 0
13385858502 0
13405858502 0
13425858502 0
13445858502 0
13465858522 0
13485858502 0
13505858502 0
13525858502 0
13545858502 0
13565858502 0
13585858523 0
13605858504 0
13625858504 0
13645858504 0
13665858523 0
13685858504 0
13705858523 0
13725858504 0
13745858504 0
13765858504 0
13785858523 0
13805858504 0
13825858543 0
13845858504 0
13865858504 0
13885858504 0
13905858504 0
13925858504 0
13945858523 0
13965858504 0
13985858505 0
14005858505 0
14025858505 0
14045858505 0
14065858525 0
14085858505 0
14105858505 0
14125858505 0
14145858505 0
14165858505 0
14185858523 0
14205858504 0
14225858504 0
14245858504 0
14265858504 0
14285858504 0
14305858523 0
14325858504 0
14345858504 0
14365858504 0
14385858505 0
14405858505 0
14425858544 0
14445858505 0
14465858505 0
14485858505 0
14505858525 0
14525858505 0
14545858525 0
14565858505 0
14585858507 0
14605858507 0
14625858507 0
14645858507 0
14665858526 0
14685858507 0
14705858507 0
14725858507 0
14745858507 0
14765858507 0
14785858528 0
14805858508 0
14825858524 0
14845858528 0
14865874153 0
14885889804 0
14905889797 0
14925889778 0
14945889778 0
14965889777 0
14985889775 0
15005889775 0
15025889813 0
15045889755 0
15065889755 0
15085889774 0
15105889775 0
15125889755 0
15145889774 0
15165889755 0
15185889776 0
15205889756 0
15225889776 0
15245889757 0
15265889776 0
15285889757 0
15305889757 0
15325889756 0
15345889757 0
15365889757 0
15385889776 0
15405889776 0
15425889757 0
15445889756 0
15465889757 0
15485889776 0
15505889776 0
15525889757 0
15545889757 0
15565889756 0
15585889758 0
15605889758 0
15625889797 0
15645889758 0
15665889758 0
15685889758 0
15705889758 0
15725889758 0
15745889777 0
15765889758 0
15785889757 0
15805889756 0
15825889757 0
15845889776 0
15865889776 0
15885889757 0
15905889757 0
15925889756 0
15945889757 0
15965889757 0
15985889777 0
16005889758 0
16025889778 0
16045889758 0
16065889758 0
16085889758 0
16105889777 0
16125889758 0
16145889758 0
16165889758 0
16185889758 0
16205889758 0
16225889797 0
16245889758 0
16265889758 0
16285889758 0
16305889758 0
16325889758 0
16345889777 0
16365889758 0
16385889760 0
16405889759 0
16425889760 0
16445889760 0
16465889779 0
16485889760 0
16505889760 0
16525889759 0
16545889760 0
16565889760 0
16585889771 0
16605889752 0
16625889752 0
16645889752 0
16665889752 0
16685889752 0
16705889771 0
16725889752 0
16745889752 0
16765889771 0
16785889754 0
16805889754 0
16825889792 0
16845889754 0
16865889754 0
16885889753 0
16905889754 0
16925889754 0
16945889773 0
16965889754 0
16985889754 0
17005889753 0
17025889754 0
17045889754 0
17065889788 0
17085889751 0
17105889751 0
17125889751 0
17145889751 0
17165889751 0
17185889772 0
17205889753 0
17225889753 0
17245889752 0
17265889753 0
17285889753 0
17305889772 0
17325889753 0
17345889753 0
17365889752 0
17385889751 0
17405889751 0
17425889790 0
17445889751 0
17465889751 0
17485889751 0
17505889751 0
17525889751 0
17545889770 0
17565889751 0
17585889753 0
17605889752 0
17625889753 0
17645889753 0
17665889772 0
17685889753 0
17705889753 0
17725889752 0
17745889754 0
17765889754 0
17785889773 0
17805889754 0
17825889754 0
17845889753 0
17865889754 0
17885889754 0
17905889773 0
17925889754 0
17945889754 0
17965889753 0
17985889755 0
18005889755 0
18025889794 0
18045889755 0
18065889755 0
18085889756 0
18105889757 0
18125889776 0
18145889841 0
18165889776 0
18185889754 0
18206156408 0
18226155378 0
18246155398 0
18266155398 0
18286155378 0
18306155378 0
18326155378 0
18346155378 0
18366155398 0
18386155465 0
18406155399 0
18426155380 0
18446155399 0
18466155380 0
18486155380 0
18506155419 0
18526155380 0
18546155380 0
18566155380 0
18586155381 0
18606155381 0
18626155440 0
18646155401 0
18666155381 0
18686155381 0
18706155381 0
18726155381 0
18746155401 0
18766155381 0
18786155383 0
18806155383 0
18826155383 0
18846155383 0
18866155402 0
18886155402 0
18906155402 0
18926155383 0
18946155448 0
18966155402 0
18986155420 0
19006155401 0
19026155401 0
19046155381 0
19066155401 0
19086155381 0
19106155401 0
19126155381 0
19146155401 0
19166155381 0
19186155402 0
19206155383 0
19226155422 0
19246155383 0
19266155383 0
19286155383 0
19306155383 0
19326155383 0
19346155402 0
19366155383 0
19386155402 0
19406155383 0
19426155383 0
19446155403 0
19466155402 0
19486155383 0
19506155383 0
19526155383 0
19546155383 0
19566155383 0
19586155404 0
19606155384 0
19626155384 0
19646155384 0
19666155384 0
19686155384 0
19706155404 0
19726155384 0
19746155384 0
19766155384 0
19786155378 0
19806155378 0
19826155417 0
19846155398 0
19866155398 0
19886155398 0
19906155398 0
19926155378 0
19946155398 0
19966155398 0
19986155380 0
20006155380 0
20026155380 0
20046155399 0
20066155399 0
20086155399 0
20106155380 0
20126155380 0
20146155380 0
20166155380 0
20186155399 0
20206155380 0
20226155399 0
20246155380 0
20266155380 0
20286155380 0
20306155399 0
20326155380 0
20346155380 0
20366155399 0
20386155381 0
20406155381 0
20426155420 0
20446155381 0
20466155381 0
20486155381 0
20506155381 0
20526155381 0
20546155401 0
20566155381 0
20586155792 0
20606155792 0
20626155792 0
20646155811 0
20666155811 0
20686155792 0
20706155792 0
20726155792 0
20746155792 0
20766155792 0
20786155813 0
20806155793 0
20826155793 0
20846155793 0
20866155793 0
20886155813 0
20906155813 0
20926155793 0
20946155793 0
20966155793 1
20986155813 0
21006155813 0
21026155852 0
21046155813 0
21066155793 0
21086155793 0
21106155813 0
21126155793 0
21146155813 0
21166155813 0
21186155795 0
21206155795 0
21226155814 0
21246155795 0
21266155814 0
21286155795 0
21306155795 0
21326155795 0
21346155795 0
21366155795 0
21386155811 0
21406155792 0
21426155811 0
21446155792 0
21466155792 0
21486155792 0
21506155831 0
21526155792 0
21546155792 0
21566155792 0
21586155793 0
21606155793 0
21626155832 0
21646155793 0
21666155793 0
21686155793 0
21706155793 0
21726155793 0
21746155813 0
21766155793 0
21786155793 0
21806155793 0
21826155793 0
21846155813 0
21866155832 0
21886155813 0
21906155793 0
21926155793 0
21946155813 0
21966155813 0
21986155814 0
22006155795 0
22026155795 0
22046155795 0
22066155795 0
22086155814 0
22106155880 1
22126155814 0
22146155814 0
22166155814 0
22186155813 0
22206155793 0
22226155852 0
22246155813 0
22266155793 0
22286155793 0
22306155793 0
22326155813 0
22346155813 0
22366155813 0
22386155795 0
22406155795 0
22426155795 0
22446155795 0
22466155814 0
22486155795 0
22506155795 0
22526155795 0
22546155814 0
22566155795 0
22586155816 0
22606155796 0
22626155796 0
22646155816 0
22666155796 0
22686155796 0
22706155816 0
22726155796 1
22746155816 0
22766155816 0
22786155817 0
22806155817 0
22826155837 0
22846155817 0
22866155817 0
22886155798 0
22906155798 0
22926155798 0
22946155817 0
22966155817 0
22986155794 0
23006155813 0
23026155793 0
23046155793 0
23066155813 0
23086155793 0
23106155793 0
23126155793 0
23146155793 0
23166155793 0
23186155814 0
23206155795 0
23226155814 0
23246155795 0
23266155814 0
23286155795 0
23306155814 0
23326155795 0
23346155795 0
23366155795 0
23386155795 0
23406155795 0
23426155834 0
23446155814 0
23466155814 0
23486155795 0
23506155814 0
23526155795 0
23546155834 0
23566155814 0
23586155796 0
23606155796 0
23626155796 0
23646155796 0
23666155816 0
23686155816 0
23706155862 1
23726155816 0
23746155816 0
23766192542 0
23786202709 0
23806282515 0
23826280795 0
23846280814 0
23866280795 0
23886280795 0
23906280814 0
23926280795 0
23946280814 0
23966280795 0
23986280816 0
24006280796 0
24026280835 0
24046280796 0
24066280796 0
24086280796 0
24106280796 0
24126280796 0
24146280816 0
24166280796 0
24186280796 0
24206280796 0
24226280816 0
24246280816 0
24266280816 0
24286280796 0
24306280796 0
24326280796 0
24346280796 0
24366280796 0
24386280817 0
24406280798 0
24426280798 0
24446280798 0
24466280798 0
24486280798 0
24506280817 0
24526280798 0
24546280798 0
24566280798 0
24586280793 0
24606280793 0
24626280832 0
24646280813 0
24666280793 1
24686280813 0
24706280813 0
24726280793 0
24746280879 0
24766280813 0
24786280795 0
24806280814 0
24826280795 0
24846280795 0
24866280814 0
24886497370 0
24906499545 0
24926499545 0
24946502539 0
24966515170 0
24986515189 0
25006515170 0
25026515170 0
25046515170 0
25066515170 0
25086515170 0
25106515189 0
25126515170 0
25146515189 0
25166515170 0
25186515171 0
25206515191 0
25226515210 0
25246515171 0
25266515171 0
25286515171 0
25306515171 0
25326515171 0
25346515191 0
25366515171 0
25386515170 0
25406515170 0
25426515170 0
25446515170 0
25466515189 0
25486515170 0
25506515170 0
25526515170 0
25546515189 0
25566515170 0
25586515191 0
25606515171 0
25626515171 0
25646515171 0
25666515171 0
25686515171 0
25706515191 0
25726515191 0
25746515171 0
25766515171 0
25786515171 0
25806515171 0
25826515210 0
25846515171 0
25866515171 0
25886515171 0
25906515171 0
25926515171 0
25946515191 0
25966515171 0
25986515173 0
26006515173 0
26026515173 0
26046515173 0
26066515192 0
26086515173 0
26106515173 0
26126515173 0
26146515173 0
26166515173 0
26186515183 0
26206515164 0
26226515164 0
26246515164 0
26266515210 0
26286515164 0
26306515183 0
26326515164 0
26346515183 0
26366515183 0
26386515185 0
26406515185 0
26426515204 0
26446515185 0
26466515185 0
26486515165 0
26506515165 0
26526515165 0
26546515185 0
26566515185 0
26586515186 0
26606515167 0
26626515167 0
26646515167 0
26666515186 0
26686515167 0
26706515167 0
26726515167 0
26746515167 0
26766515167 0
26786515188 0
26806515168 0
26826515188 0
26846515188 0
26866515168 0
26886515168 0
26906515188 0
26926515168 0
26946515168 0
26966515168 0
26986515167 0
27006515167 0
27026515206 0
27046515167 0
27066515167 0
27086515167 0
27106515167 0
27126515167 0
27146515206 0
27166515167 0
27186515168 0
27206515168 0
27226515168 0
27246515168 0
27266515188 0
27286515168 0
27306515168 0
27326515168 0
27346515168 0
27366515168 0
27386515207 0
27406515168 0
27426515168 0
27446515168 0
27466515168 0
27486515168 0
27506515188 0
27526515168 0
27546515168 0
27566515168 0
27586515170 0
27606515170 0
27626515209 0
27646515170 0
27666515170 0
27686515170 0
27706515170 0
27726515170 0
27746515189 0
27766515170 0
27786515167 0
27806515167 0
27826515167 0
27846515167 0
27866515186 0
27886515167 0
27906515167 0
27926515167 0
27946515167 0
27966515167 0
27986515188 0
28006515168 0
28026515168 0
28046515168 0
28066515168 0
28086515168 0
28106515188 0
28126515168 0
28146515168 0
28166515168 0
28186515168 0
28206515168 0
28226515207 0
28246515168 0
28266515168 0
28286515168 0
28306515168 0
28326515168 0
28346515188 0
28366515168 0
28386515189 0
28406515170 0
28426515185 0
28446515167 0
28466515187 0
28486515167 0
28506515167 0
28526515167 0
28546515167 0
28566515167 0
28586515185 0
28606515166 0
28626515166 0
28646515166 0
28666515166 0
28686515166 0
28706515185 0
28726515166 0
28746515166 0
28766515166 0
28786515167 0
28806515167 0
28826515206 0
28846515167 0
28866515167 0
28886515167 0
28906515167 0
28926515167 0
28946515187 0
28966515213 0
28986530792 0
29006530792 0
29026530792 0
29046530792 0
29066530812 0
29086530792 0
29106530792 0
29126530792 0
29146530792 0
29166530792 0
29186530813 0
29206530794 0
29226530794 0
29246530794 0
29266530816 0
29286530816 0
29306530881 0
29326530816 0
29346530796 0
29366530816 0
29386530792 0
29406530811 0
29426530831 0
29446530792 0
29466530811 0
29486530792 0
29506530792 0
29526530811 0
29546530811 0
29566530792 0
29586530793 0
29606530793 0
29626530793 0
29646530793 0
29666575452 0
29686577668 0
29706577668 0
29726577668 0
29746577668 0
29766577668 0
29786577707 0
29806577668 0
29826577668 0
29846577668 0
29866577668 0
29886577668 0
29906577688 0
29926577668 0
29946577668 0
29966577668 0
29986577670 0
30006577670 0
30026577709 0
30046577670 0
30066577670 0
30086577670 0
30106577670 0
30126577670 0
30146577689 0
30166577689 0
30186577668 0
30206577668 0
30226577668 0
30246577668 0
30266577688 0
30286577668 0
30306577668 0
30326577688 0
30346577668 0
30366577668 0
30386788561 0
30406796420 0
30426796420 0
30446796420 0
30466796420 0
30486796420 0
30506796439 0
30526796420 0
30546796420 0
30566796420 0
30586796421 0
30606796421 0
30626796460 0
30646796421 0
30666796421 0
30686796421 0
30706796421 0
30726796421 0
30746796441 0
30766796421 0
30786796423 0
30806796423 0
30826796423 0
30846796423 0
30866796442 0
30886796423 0
30906796423 0
30926796423 0
30946796423 0
30966796423 0
30986796439 0
31006796420 0
31026796420 0
31046796420 0
31066796420 0
31086796420 0
31106796439 0
31126796420 0
31146796420 0
31166796420 0
31186796441 0
31206796421 0
31226796460 0
31246796421 0
31266796421 0
31286796421 0
31306796421 0
31326796421 0
31346796441 0
31366796437 0
31386796419 0
31406796419 0
31426796419 0
31446796419 0
31466796438 0
31486796465 0
31506796419 0
31526796419 0
31546796419 0
31566796419 0
31586796440 0
31606796420 0
31626796420 0
31646796420 0
31666796420 0
31686796420 0
31706796441 0
31726796421 0
31746796421 0
31766796421 0
31786796420 0
31806796420 0
31826796459 0
31846796420 0
31866796420 0
31886796420 0
31906796420 0
31926796420 0
31946796439 0
31966796420 0
31986796421 0
32006796421 0
32026796421 0
32046796421 0
32066796441 0
32086796421 0
32106796421 0
32126796421 0
32146796421 0
32166796421 0
32186796441 0
32206796421 0
32226796421 0
32246796421 0
32266796421 0
32286796421 0
32306796487 0
32326796421 0
32346796421 0
32366796421 0
32386796424 0
32406796424 0
32426796509 0
32446796424 0
32466796424 0
32486796424 0
32506796424 0
32526796424 0
32546796444 0
32566796424 1
32586796479 0
32606796433 0
32626796479 0
32646796433 0
32667013686 0
32687015183 0
32707015164 0
32727015183 0
32747015183 0
32767015164 0
32787195153 0
32807187040 0
32827187060 0
32847190047 0
32867187040 0
32887187060 0
32907190066 0
32927187040 0
32947187040 0
32967190031 0
32987187040 0
33007187060 0
33027190051 0
33047187060 0
33067187040 0
33087190031 0
33107187040 0
33127187040 0
33147190070 0
33167187040 0
33187187042 0
33207190033 0
33227187042 0
33247187042 0
33267190052 0
33287187042 0
33307187042 0
33327190033 0
33347187042 0
33367187042 0
33387190131 0
33407187040 0
33427187040 0
33447190031 0
33467187040 0
33487187040 0
33507190131 0
33527187040 0
33547187060 0
33567190051 0
33587187062 0
33607187061 0
33627190068 0
33647187061 0
33667187061 0
33687190048 0
33707187042 0
33727187042 0
33747190068 0
33767187042 0
33787187061 0
33807190048 0
33827187042 0
33847187042 0
33867457050 0
33887452667 0
33907452667 0
33927452667 0
33947452667 0
33967452667 0
33987452734 0
34007452668 0
34027452688 0
34047452688 0
34067452668 0
34087452668 0
34107452734 0
34127452668 0
34147452668 0
34167452668 0
34187452665 0
34207452685 0
34227452685 0
34247452685 0
34267452685 0
34287452685 0
34307452665 0
34327452665 0
34347452685 0
34367452685 0
34387452667 0
34407452667 0
34427452667 0
34447452667 0
34467452752 0
34487452686 0
34507452667 0
34527452667 0
34547452667 0
34567452667 0
34587452688 0
34607452668 0
34627452668 0
34647452668 0
34667452688 0
34687452668 0
34707698412 0
34727702668 0
34747702688 0
34767702668 0
34787702670 0
34807702690 0
34827702689 0
34847702670 0
34867702670 0
34887702670 0
34907702670 0
34927702670 0
34947702689 0
34967702670 0
34987702669 0
35007702668 0
35027702668 0
35047702688 0
35067702707 0
35087702688 0
35107702688 0
35127702668 0
35147702668 0
35167702688 0
35187708437 0
35207702670 0
35227702670 0
35247702670 0
35267702689 0
35287702670 0
35307702755 0
35327702670 0
35347702670 0
35367702670 0
35387702670 0
35407702690 0
35427702689 0
35447702689 0
35467702670 0
35487702670 0
35507702670 0
35527702670 0
35548015033 0
35568015189 0
35588015171 0
35608015171 0
35628015171 0
35648015171 0
35668015191 0
35688015171 0
35708015171 0
35728015171 0
35748015171 0
35768015171 0
35788015186 0
35808015167 0
35828015167 0
35848015167 0
35868015167 0
35888015186 0
35908015186 0
35928015167 0
35948015167 0
35968015167 0
35988015168 0
36008015188 0
36028015188 0
36048015168 0
36068015168 0
36088015188 0
36108015168 0
36128015168 0
36148015188 0
36168015168 0
36188015168 0
36208015168 0
36228015168 0
36248015168 0
36268015234 1
36288015188 0
36308015188 0
36328015188 0
36348015188 0
36368015168 0
36388015189 0
36408015189 0
36428015170 0
36448015170 0
36468015170 0
36488015189 0
36508015189 0
36528015189 0
36548015170 0
36568015170 0
36588015168 0
36608015188 0
36628015188 0
36648015168 0
36668015188 0
36688015168 0
36708015168 0
36728015168 0
36748015188 0
36768015168 0
36788015170 0
36808015189 0
36828015170 0
36848015170 0
36868015235 0
36888015170 0
36908015170 0
36928015170 0
36948015170 0
36968015170 0
36988015189 0
37008015170 0
37028015170 0
37048015170 0
37068015170 0
37088015170 0
37108015235 0
37128015170 0
37148015170 0
37168015189 0
37188015191 0
37208015210 0
37228015191 0
37248015171 0
37268015191 0
37288015191 0
37308015171 0
37328015171 0
37348015191 0
37368015171 0
37388015168 0
37408015188 0
37428015168 0
37448015168 0
37468015188 0
37488015168 0
37508015168 0
37528015168 0
37548015168 0
37568015168 0
37588015189 0
37608015170 0
37628015170 0
37648015170 0
37668015189 0
37688015170 0
37708015236 0
37728015170 0
37748015170 0
37768015170 0
37788015170 0
37808015189 0
37828015235 0
37848015170 0
37868015170 0
37888015170 0
37908015170 0
37928015170 0
37948015235 0
37968015189 0
37988015191 0
38008015191 0
38028015191 0
38048015171 0
38068015256 0
38088015191 0
38108015171 0
38128015171 0
38148015171 0
38168015171 0
38188015209 0
38208015189 0
38228015216 1
38248015189 0
38268015189 0
38288015170 0
38308015255 0
38328015170 0
38348015189 0
38368015189 0
38388015171 0
38408015191 0
38428015237 0
38448015171 0
38468015191 0
38488015171 0
38508015191 0
38528015171 0
38548236768 0
38568233921 0
38588233923 0
38608233923 0
38628233923 0
38648233923 0
38668234008 0
38688233923 0
38708233923 0
38728233923 0
38748233923 0
38768233942 0
38788233963 0
38808233944 0
38828233924 0
38848233924 0
38868233944 0
38888233944 0
38908233990 0
38928233924 0
38948233924 0
38968233924 0
38988233936 0
39008233956 0
39028233982 1
39048233936 0
39068233936 0
39088233936 0
39108233936 0
39128233917 0
39148234002 0
39168233936 0
39188233918 0
39208233918 0
39228233918 0
39248233918 0
39268233984 0
39288233938 0
39308233938 0
39328233918 0
39348233918 0
39368233918 0
39388233984 0
39408233918 0
39428233918 0
39448233918 0
39468233938 0
39488233938 0
39508234003 0
39528233918 0
39548233918 0
39568233938 0
39588233939 0
39608233939 0
39628233985 0
39648233920 0
39668233939 0
39688233920 0
39708233939 0
39728233920 0
39748233985 0
39768233920 0
39788233918 0
39808233918 0
39828233918 0
39848233918 0
39868233984 0
39888233918 0
39908233918 0
39928233938 0
39948233918 0
39968233938 0
39988233985 0
40008233920 0
40028233920 0
40048233920 0
40068233920 0
40088233920 0
40108441730 0
40128452670 0
40148452670 0
40168452670 0
40188452670 0
40208452689 0
40228452689 0
40248452670 0
40268452670 0
40288452670 0
40308452670 0
40328452670 0
40348549489 0
40368565051 0
40388577671 0
40408577671 0
40428577671 0
40448577671 0
40468844814 0
40488843316 0
40508843316 0
40528843296 0
40548843296 0
40568843296 0
40588843357 0
40608843292 0
40628843292 0
40648843292 0
40668843292 0
40688843292 0
40708843311 0
40728843292 0
40748843292 0
40768843292 0
40788843293 0
40808843313 0
40828843313 0
40848843293 0
40868843293 0
40888843293 0
40908843293 0
40928843293 0
40948843359 0
40968843293 0
40988843293 0
41008843293 0
41028843293 0
41048843293 0
41068843313 0
41088843293 0
41108843293 0
41128843293 0
41148843293 0
41168843293 0
41188843360 0
41208843295 0
41228843295 0
41248843341 0
41268843295 0
41288843295 0
41308843360 0
41328843295 0
41348843295 0
41368843295 0
41388843293 0
41408843313 0
41428843359 0
41448843313 0
41468843293 0
41488843293 0
41508843293 0
41528843293 0
41548843375 0
41568843291 0
41588843293 0
41608843293 0
41628843293 0
41648843293 0
41668843334 0
41688843314 0
41708843314 0
41728843314 0
41748843295 0
41768843314 0
41788843380 0
41808858920 0
41828858920 0
41848858920 0
41868858939 0
41888858920 0
41908859005 0
41928874545 0
41948874545 0
41968877551 0
41988890171 0
42008890191 0
42028890237 0
42048905796 0
42068905816 0
42088905796 0
42108905796 0
42128905796 0
42148905862 0
42168921441 0
42188921417 0
42208921417 0
42228921417 0
42248921417 0
42268921482 0
42288940033 0
42308952667 0
42328952667 0
42348952667 0
42368952667 0
42388952688 0
42408952668 0
42428952668 0
42448952668 0
42468952668 0
42488952668 0
42508952688 0
42528952668 0
42548952668 0
42568952668 0
42588952670 0
42608952709 0
42628952689 0
42648952670 0
42668952670 0
42688952670 0
42708952689 0
42728952670 0
42748952735 0
42768968295 0
42788968296 0
42808968296 0
42828968296 0
42848968296 0
42868968316 0
42888968296 0
42908968296 0
42928968296 0
42948968296 0
42968968296 0
42988968360 0
43008983920 0
43028983920 0
43048983920 0
43068983920 0
43088983920 0
43108983985 0
43128999545 0
43149002536 0
43169015170 0
43189015171 0
43209015191 0
43229015191 0
43249015171 0
43269015171 0
43289015171 0
43309015171 0
43329015191 0
43349015237 0
43369030796 0
43389030796 0
43409030796 0
43429030796 0
43449030796 0
43469030862 0
43489046421 0
43509062046 0
43529065037 0
43549077671 0
43569077671 0
43589077692 0
43609077673 0
43629077673 0
43649077673 0
43669077719 0
43689093298 0
43709093363 0
43729108923 0
43749108939 0
43769108920 0
43789108917 0
43809108937 0
43829108983 0
43849127530 0
43869140167 0
43889140167 0
43909140167 0
43929140167 0
43949140233 0
43969155793 0
43989155794 0
44009155794 0
44029155794 0
44049155794 0
44069155860 0
44089171466 0
44109190034 0
44129202670 0
44149202670 0
44169202670 0
44189202735 0
44209218295 0
44229218295 0
44249218295 0
44269218295 0
44289218295 0
44309218314 0
44329218295 0
44349218295 0
44369218295 0
44389218296 0
44409218316 0
44429218362 0
44449233921 0
44469233921 0
44489233921 0
44509233921 0
44529233921 0
44549233987 0
44569249546 0
44589249545 0
44609252518 0
44629265170 1
44649265191 0
44669265210 0
44689265191 0
44709265191 0
44729265171 0
44749265171 0
44769265191 0
44789265239 0
44809265173 0
44829265173 0
44849265173 0
44869265192 0
44889265173 0
44909265258 0
44929265173 0
44949265173 0
44969265173 0
44989265173 0
45009265192 0
45029265192 0
45049265173 0
45069265173 0
45089265192 0
45109265173 0
45129265173 0
45149265238 0
45169265192 0
45189265174 0
45209265174 0
45229265174 0
45249265174 0
45269265194 0
45289265174 0
45309265174 0
45329265174 0
45349265174 0
45369265174 0
45389265188 0
45409265168 0
45429265168 0
45449265168 0
45469265168 0
45489265168 0
45509265234 0
45529265168 0
45549265168 0
45569265168 0
45589265170 0
45609265189 0
45629265235 0
45649265170 0
45669265189 0
45689265189 0
45709265170 0
45729265170 0
45749488665 0
45769483920 0
45789483920 0
45809483920 0
45829483920 0
45849483920 0
45869483985 0
45889483920 0
45909483920 0
45929483920 0
45949483920 0
45969483920 0
45989483941 0
46009483921 0
46029483921 0
46049483921 0
46069483921 0
46089483921 0
46109483987 0
46129483921 0
46149483921 0
46169483921 0
46189483920 0
46209483939 0
46229483985 0
46249483920 0
46269483920 0
46289483920 0
46309483939 0
46329483920 0
46349484031 0
46369483920 0
46389483921 0
46409483921 0
46429483921 0
46449483921 0
46469483987 0
46489483921 0
46509483921 0
46529483921 0
46549483921 0
46569483921 0
46589483988 0
46609483923 0
46629483923 0
46649483923 0
46669483923 0
46689483923 0
46709483988 0
46729483938 0
46749483920 0
46769483920 0
46789483922 0
46809483941 0
46829483987 0
46849483922 0
46869483922 0
46889483922 0
46909483922 0
46929483922 0
46949483987 0
46969483922 0
46989483919 0
47009483919 0
47029483919 0
47049483919 0
47069483984 0
47089483919 0
47109483919 0
47129483919 0
47149483919 0
47169483919 0
47189483940 0
47209483920 0
47229483920 0
47249483920 0
47269483920 0
47289483920 0
47309483986 0
47329483920 0
47349483920 0
47369483920 0
47389483920 0
47409483940 0
47429483986 0
47449483920 0
47469483920 0
47489483920 0
47509483920 0
47529483920 0
47549484032 0
47569483920 0
47589483922 0
47609483922 0
47629483922 0
47649483922 0
47669483987 0
47689483923 0
47709483923 0
47729483923 0
47749483924 0
47769483924 0
47789483988 0
47809483923 0
47829483923 0
47849483923 0
47869483923 0
47889483923 1
47909483962 0
47929483942 0
47949483923 0
47969483942 0
47989483924 0
48009483944 0
48029483963 0
48049483924 0
48069483924 0
48089483924 0
48109483944 0
48129483924 0
48149483990 0
48169483944 0
48189483924 0
48209483924 0
48229483924 0
48249483924 0
48269551015 0
48289546424 0
48309546424 0
48329546424 0
48349546424 0
48369546424 0
48389546511 0
48409546426 0
48429546445 0
48449546426 0
48469546426 0
48489546426 0
48509546491 0
48529546426 0
48549546426 0
48569546426 0
48589546418 0
48609546457 0
48629546503 0
48649546438 0
48669546418 0
48689546418 0
48709546438 0
48729546438 0
48749546438 0
48769546418 0
48789546420 0
48809546420 0
48829546439 0
48849546439 0
48869676037 0
48889671439 0
48909671439 0
48929671439 0
48949671439 0
48969671420 0
48989671505 0
49009671439 0
49029671420 0
49049671420 0
49069671420 0
49089671439 0
49109671485 0
49129671439 0
49149671466 1
49169671439 0
49189671441 0
49209671460 0
49229671460 0
49249671421 0
49269671441 0
49289671441 0
49309671421 0
49329671421 0
49349671487 0
49369671441 0
49389671420 0
49409671420 0
49429671439 0
49449671420 0
49469928964 0
49489921420 0
49509921420 0
49529921440 0
49549921439 0
49569921420 0
49589975863 0
49609983921 0
49629983941 0
49649983941 0
49669983921 0
49689983921 0
49709983987 0
49729983921 0
49749983921 0
49769983941 0
49789983941 0
49809983941 0
49830223056 0
49850218368 0
49870218368 0
49890218368 0
49910218368 0
49930218368 0
49950238885 0
49970233921 0
49990233942 0
50010233923 0
50030233923 0
50050233942 0
50070347953 0
50090343298 0
50110343298 0
50130343298 0
50150343298 0
50170343298 0
50190343360 0
50210343295 0
50230343295 0
50250343295 0
50270343295 0
50290343295 0
50310343360 0
50330343314 0
50350343314 0
50370343314 0
50390343296 0
50410343316 0
50430343335 0
50450343316 0
50470343296 0
50490343296 0
50510343296 0
50530343316 0
50550343362 0
50570343316 0
50590343298 0
50610343298 0
50630343298 0
50650343298 0
50670343317 0
50690343298 0
50710343298 0
50730343317 0
50750343298 0
50770343298 0
50790519839 0
50810515174 0
50830515194 0
50850515174 0
50870515174 0
50890515174 0
50910515194 0
50930515174 0
50950515174 0
50970515174 0
50990515173 0
51010515192 0
51030515238 0
51050515173 0
51070515173 0
51090515173 0
51110515173 0
51130515173 0
51150647770 0
51170655798 0
51190655799 0
51210655799 0
51230655799 0
51250655819 0
51270655819 0
51290655799 0
51310655799 0
51330655799 0
51350655799 0
51370655819 0
51390655865 0
51410655799 0
51430655799 0
51450655799 0
51470655799 0
51490655799 0
51510655819 0
51530655799 0
51550655799 0
51570655799 0
51590655801 1
51610655886 0
51630655886 0
51650655820 0
51670655820 0
51690655801 0
51710655820 0
51730655820 0
51750655820 0
51770655801 0
51790655790 0
51810655790 0
51830655790 0
51850655810 0
51870655856 0
51890655790 0
51910655790 0
51930655790 0
51950655790 0
51970655790 0
51990655811 0
52010655792 0
52030655792 0
52050655792 0
52070655792 0
52090655792 0
52110655877 0
52130655811 0
52150655792 0
52170655792 0
52190655792 0
52210655811 0
52230655811 0
52250655792 0
52270655792 0
52290655792 0
52310655792 0
52330655792 0
52350655857 0
52370655792 0
52390655793 0
52410655793 0
52430655793 0
52450655859 0
52470754298 0
52490765168 0
52510765188 0
52530765168 0
52550765188 0
52570765188 0
52590765233 0
52610765167 0
52630765167 0
52650765167 0
52670765167 0
52690765186 0
52710765252 1
52730765186 0
52750765186 0
52770919066 0
52790921438 0
52810921438 0
52830921484 0
52850921438 0
52870921418 0
52890921418 0
52910921418 0
52930921418 0
52950921438 0
52970921438 0
52990921418 0
53010921418 0
53030921418 0
53050921418 0
53070921484 0
53090921484 0
53110921438 0
53130921438 0
53150921438 0
53170921418 0
53190921505 0
53210921439 0
53230921439 0
53250921439 0
53270921420 0
53290921439 0
53310921459 0
53330921420 0
53350921420 0
53370921485 0
53390921436 0
53410921456 0
53430921502 0
53450921417 0
53470921417 0
53490921436 0
53510921417 0
53530921417 0
53550921436 0
53570921417 0
53590921418 0
53610921438 0
53630921438 0
53650921418 0
53670921484 0
53690921418 0
53710921418 0
53730921418 0
53750921418 0
53770921418 0
53791113515 0
53811124543 0
53831124543 0
53851127523 0
53871124543 0
53891124563 0
53911127623 0
53931124543 0
53951124543 0
53971127542 0
53991124564 0
54011124584 0
54031127644 0
54051124545 0
54071124564 0
54091127544 0
54111124545 0
54131124545 0
54151127644 0
54171124545 0
54191124543 0
54211127542 0
54231124589 0
54251124609 0
54271127641 0
54291124563 0
54311124563 0
54331127523 0
54351124563 0
54371124563 0
54391127559 0
54411124545 0
54431124545 0
54451127559 0
54471124545 0
54491124545 0
54511127658 0
54531124545 0
54551124545 0
54571127540 0
54591124546 0
54611124566 0
54631127561 0
54651124546 0
54671124546 0
54691127541 0
54711124566 0
54731124546 0
54751254141 0
54771265191 0
54791265173 0
54811265173 0
54831265173 0
54851265173 0
54871301019 0
54891312048 0
54911312048 0
54931315043 0
54951312048 0
54971312048 0
54991315058 0
55011312043 0
55031312043 0
55051315038 0
55071312063 0
55091312043 0
55111315058 0
55131312043 0
55151312043 0
55171315038 0
55191312045 0
55211312064 0
55231551089 0
55251565040 0
55271562045 0
55291562064 1
55311565139 0
55331577689 0
55351577755 0
55371577689 0
55391577670 0
55411577689 0
55431577689 0
55451577670 0
55471577735 0
55491577670 0
55511577670 0
55531577689 0
55551577670 0
55571577689 0
55591585181 0
55611593296 0
55631593296 0
55651593296 0
55671593296 0
55691593316 0
55711593362 0
55731593296 0
55751593296 0
55771593296 0
55791593295 0
55811593314 0
55831593380 0
55851593295 0
55871593295 0
55891593295 0
55911593295 0
55931593295 0
55951593360 0
55971593295 0
55991593296 0
56011593296 0
56031593296 0
56051593296 0
56071593362 0
56091593296 0
56111593296 0
56131593296 0
56151593296 0
56171593296 0
56191593362 0
56211593296 0
56231593296 0
56251593296 0
56271593296 0
56291593296 0
56311593381 0
56331593296 0
56351593316 0
56371593296 0
56391593298 0
56411593317 0
56431593363 0
56451593298 0
56471593298 0
56491593298 0
56511593298 0
56531593298 0
56551834989 0
56571843298 0
56591843294 0
56611843294 0
56631843294 0
56651843294 0
56671843359 0
56691843294 0
56711843294 0
56731843294 0
56751843294 0
56771843294 0
56791843361 0
56811843295 0
56831843295 0
56851843295 0
56871843295 0
56891843295 0
56911913381 0
56931921420 0
56951921420 0
56971921485 0
56991940091 0
57011952690 0
57031952709 0
57051952670 0
57071952690 0
57091952689 0
57111952670 0
57131952670 0
57151952689 0
57171952670 0
57191952691 0
57211952671 0
57231952691 0
57251952672 0
57271952737 0
57291968296 0
57311968297 0
57331968296 0
57351968296 0
57371968297 0
57391968334 0
57411968295 0
57431968295 0
57451968295 0
57471968295 0
57491968315 0
57511968360 0
57531983920 0
57551983920 0
57571983920 0
57591983921 0
57611983941 0
57631983941 0
57651983921 0
57671983922 0
57691983921 0
57711983921 0
57731983922 0
57751983941 0
57771983921 0
57791983922 0
57811983921 0
57831983921 0
57851983922 0
57872191652 0
57892202671 0
57912202671 0
57932202671 0
57952202691 0
57972202671 0
57992202692 0
58012202692 0
58032202673 0
58052202673 0
58072202673 0
58092202673 0
58112379198 0
58132390173 0
58152390173 0
58172390173 0
58192390167 0
58212390186 0
58232390186 0
58252390167 0
58272390167 0
58292390167 0
58312390167 0
58332390167 0
58352390232 0
58372405792 0
58392405793 0
58412405793 0
58432405793 0
58452405793 0
58472405859 0
58492421418 0
58512421418 0
58532421418 0
58552421418 0
58572421418 0
58592421439 0
58612421420 0
58632421420 0
58652421420 0
58672421420 0
58692421420 0
58712421439 0
58732421420 0
58752421420 0
58772421420 0
58792421421 0
58812421441 0
58832421441 0
58852421421 0
58872421421 0
58892421421 0
58912421421 0
58932421421 0
58952421441 0
58972421441 0
58992421420 0
59012421420 0
59032421420 0
59052421436 0
59072629265 0
59092640167 0
59112640167 0
59132640167 0
59152640167 0
59172640167 0
59192640188 0
59212640169 0
59232640169 0
59252640169 0
59272640169 0
59292640169 0
59312640234 0
59332655794 0
59352655794 0
59372655794 0
59392655794 0
59412655814 0
59432923052 0
59452937044 0
59472940032 0
59492952669 0
59512952669 0
59532952669 0
59552952735 0
59572968294 0
59592968295 0
59612968295 0
59632968295 0
59652968295 0
59672968361 0
59692983966 0
59712999546 0
59733002533 0
59753015170 0
59773015170 0
59793144996 0
59813155793 0
59833155793 0
59853155793 0
59873155907 0
59893171439 0
59913190072 0
59933202689 0
59953218295 0
59973233920 0
59993252572 0
60013265191 0
60033280816 0
60053296421 0
60073315072 0
60093327671 0
60113343296 0
60133358941 0
60153377573 0
60173390171 0
60193405796 0
60213421421 0
60233440053 0
60253452671 0
60273468335 0
60293483921 0
60313502569 0
60333515171 0
60353530796 0
60373546421 0
60393565190 0
60413577673 0
60433593298 0
60453608923 0
60473627570 0
60493640173 0
60513655863 0
60533671423 0
60553690071 0
60573702673 0
60593718298 0
60613733943 0
60633752671 0
60653765173 0
60673780798 0
60693796423 0
60713817954 0
60733827673 0
60753843364 0
60773858923 0
60793877592 0
60813890175 0
60833905800 0
60853921444 0
60873940192 0
60893952675 0
60913968319 0
60933983924 0
60954002576 0
60974015174 0
60994030865 0
61014046424 0
61034065056 0
61054077674 0
61074093299 0
61094108924 0
61114127656 0
61134140174 0
61154155799 0
61174171424 0
61194190057 0
61214202695 0
61234218438 0
61254233926 0
61274252557 0
61294265176 0
61314280801 0
61334296426 0
61354315077 0
61374327676 0
61394343296 0
61414358921 0
61434377553 0
61454390191 0
61474390256 0
61494390191 0
61514390191 0
61534390171 0
61554390171 0
61574390191 0
61594390238 0
61614390173 0
61634390173 0
61654390173 0
61674390173 0
61694390192 0
61714390284 0
61734390192 0
61754390192 0
61774390192 0
61794390173 0
61814390192 0
61834629233 0
61854624548 0
61874627554 0
61894624548 0
61914624548 0
61934627554 0
61954624587 0
61974624567 0
61994627556 0
62014624549 0
62034624549 0
62054627556 0
62074879292 0
62094874549 0
62114874569 0
62134877556 0
62154874549 0
62174874549 0
62194877654 0
62214874548 0
62234874567 0
62254877554 0
62274874548 0
62294874548 0
62314877639 0
62334874548 0
62354874548 0
62374877539 0
62394874549 0
62414874569 0
62435019763 0
62455015174 0
62475015174 0
62495015174 0
62515015174 0
62535015174 0
62555015240 0
62575015174 0
62595015195 0
62615015176 0
62635015176 0
62655015176 0
62675015242 0
62695015176 0
62715015176 0
62735015176 0
62755015195 0
62775015176 0
62795066963 0
62815062052 0
62835062052 0
62855065043 0
62875062052 0
62895062052 0
62915113593 0
62935108927 0
62955108927 0
62975108927 0
62995108924 0
63015108944 0
63035108944 0
63055108924 0
63075108924 0
63095108924 0
63115108924 0
63135108924 0
63155108990 0
63175108924 0
63195108926 0
63215108926 0
63235108926 0
63255108926 0
63275108991 0
63295108945 0
63315108926 0
63335108926 0
63355108926 0
63375108926 0
63395108992 0
63415108926 0
63435108926 0
63455108926 0
63475108926 0
63495108926 0
63515108991 0
63535108926 0
63555108926 0
63575108926 0
63595108927 0
63615108947 0
63635108993 0
63655108927 0
63675108927 0
63695108927 0
63715108927 0
63735108927 0
63755108993 0
63775108927 0
63795108926 0
63815108942 0
63835108923 0
63855108923 0
63875160433 0
63895155799 0
63915155866 0
63935155820 0
63955156766 0
63975155801 0
63995155887 0
64015155802 0
64035155822 0
64055155802 0
64075155802 0
64095155802 0
64115155822 0
64135155822 0
64155155822 0
64175155868 0
64195155822 0
64215155841 0
64235155887 0
64255155802 1
64275155822 0
64295155822 0
64315155822 0
64335155822 0
64355155868 0
64375155822 0
64395155823 0
64415155804 0
64435155804 0
64455155804 0
64475155823 0
64495155804 0
64515155823 0
64535155804 0
64555155804 0
64575155804 0
64595191723 0
64615187040 0
64635190063 0
64655187040 0
64675187040 0
64695190063 0
64715187106 0
64735187040 0
64755190063 0
64775187060 0


==> images/data-obstacle/corridoio2-stepM10-dist10-corridoio2-pause300-vel0.02-se-90-rdccmd-t10-tv00-pt3-pi60-pet600-mob1-obs1-dd1-dm5-dmu0-nv20-rth10-lt1-lgt6-uc10-uco10-ng100-s200-of0-node17-pp-rep4-istPP.txt <==
11351055 1
2831819459 1
2831819460 16
2836572149 16
2836572150 2
3103812759 2
3103812760 1
3110304322 1
3110304323 2
3116827241 2
3116827242 3
3117325218 3
3117325219 2
3607818593 2
3607818594 3
3879813204 3
3879813205 2
3891818803 2
3891818804 3
3897576456 3
3897576457 4
3898829280 4
3898829281 3
4427855863 3
4427855864 4
4433076990 4
4433076991 5
4434077600 5
4434077601 4
5669821219 4
5669821220 5
6507819879 5
6507819880 6
6514352866 6
6514352867 7
6515828712 7
6515828713 6
7329882915 6
7329882916 5
7336856989 5
7336856990 9
7336859282 9
7336859283 9
7337817559 9
7337817560 9
7338085482 9
7338085483 7
7601816206 7
7601816207 6
7611859651 6
7611859652 7
8227820808 7
8227820809 8
8234084340 8
8234084341 9
8234832687 9
8234832688 8
9371952720 8
9371952721 10
10214009315 10
10214009316 11
11817822331 11
11817822332 12
11823115079 12
11823115080 13
12735817924 13
12735817925 14
14831826535 14
14831826536 15
14838826823 15
14838826824 1
14841086237 1
14841086238 2
14883370496 2
14883370497 1
18107823577 1
18107823578 3
18112579988 3
18112579989 3
18112582398 3
18112582399 3
18114025953 3
18114025954 3
18379815024 3
18379815025 2
18929823392 2
18929823393 1
18936579884 1
18936579885 4
18936582295 4
18936582296 4
18937824983 3
18937824984 3
19831821110 3
19831821111 4
20971821268 4
20971821269 5
21827824513 5
21827824514 6
21832582539 6
21832582540 8
21832584954 8
21832584955 8
21833584340 7
21833584341 7
21834082093 7
21834082094 6
22100022633 6
22100022634 5
22110249503 5
22110249504 6
22732234102 6
22732234103 7
22737837301 7
22737837302 9
22737839713 9
22737839714 9
22739330121 7
22739330122 7
23429880494 7
23429880495 6
23437333583 6
23437333584 9
23438582295 9
23438582296 8
23701815286 8
23701815287 7
23712333159 7
23712333160 8
24673822359 8
24673822360 10
26329822355 10
26329822356 9
26334586684 9
26334586685 11
26334589098 11
26334589099 11
26335949438 11
26335949439 11
26336107727 11
26336107728 13
29247824545 13
29247824546 12
29254085606 12
29254085607 14
29255331686 14
29255331687 16
29258058980 16
29258058981 14
29259815622 14
29259815623 16
29266635116 16
29266635117 14
29267963194 14
29267963195 16
32573824457 16
32573824458 15
32579077281 15
32579077282 2
32579079692 2
32579079693 2
32579837853 2
32579837854 2
32581327761 2
32581327762 1
32581863094 1
32581863095 2
32583815059 2
32583815060 1
32585818095 1
32585818096 2
32623620245 2
32623620246 1
33529820298 1
33529820299 2
34229823531 2
34229823532 3
34235829938 3
34235829939 4
34236828286 4
34236828287 3
35029820970 3
35029820971 2
35035330470 2
35035330471 5
35038580362 5
35038580363 4
36273821208 4
36273821209 3
36281080946 3
36281080947 5
37149821519 5
37149821520 6
37951821604 6
37951821605 5
37957335370 5
37957335371 9
37957337786 9
37957337787 9
37957816992 9
37957816993 9
37958083783 9
37958083784 7
38223815234 7
38223815235 6
38233982575 6
38233982576 7
38239085041 7
38239085042 9
38239580092 9
38239580093 8
38242332583 8
38242332584 7
38749821910 7
38749821911 8
39021815285 8
39021815286 7
39034285848 7
39034285849 8
39040335658 8
39040335659 9
39040583612 9
39040583613 8
39450109534 8
39450109535 10
41651824983 10
41651824984 1
41657838923 1
41657838924 13
44635823197 13
44635823198 12
44641330921 12
44641330922 16
47893935470 16
47893935471 15
47899075759 15
47899075760 2
47900324145 2
47900324146 1
47901815088 1
47901815089 2
47903818051 2
47903818052 1
48590073953 1
48590073954 2
48861814705 2
48861814706 1
48874389428 1
48874389429 2
48880824400 2
48880824401 3
48882577642 3
48882577643 2
49145817712 2
49145817713 1
49156265363 1
49156265364 2
49162328911 2
49162328912 3
49163326892 3
49163326893 2
49511823568 2
49511823569 3
49518580209 3
49518580210 4
49520329367 4
49520329368 3
50311821086 3
50311821087 2
50316579746 2
50316579747 4
51595821207 4
51595821208 3
51600580560 3
51600580561 5
52433922564 5
52433922565 6
52441330153 6
52441330154 8
52441332566 8
52441332567 8
52442087687 8
52442087688 8
52442333572 8
52442333573 7
52443080753 7
52443080754 6
52705815154 6
52705815155 5
52716406986 5
52716406987 6
53069818903 6
53069818904 5
53082038538 5
53082038539 6
53088582850 6
53088582851 8
53089326923 8
53089326924 6
53173816167 6
53173816168 7
53353815203 7
53353815204 6
53367821664 6
53367821665 7
53953821857 7
53953821858 8
54225815256 8
54225815257 7
54240032834 7
54240032835 8
55297822324 8
55297822325 10
56953823084 10
56953823085 1
56962590143 1
56962590144 13
56962592636 13
56962592637 13
56963585175 13
56963585176 13
59855923864 13
59855923865 12
59862838487 12
59862838488 14
59863338805 14
59863338806 15
59863898787 15
59863898788 14
59865080287 14
59865080288 15
59865922613 15
59865922614 14
59868043416 14
59868043417 15
59869840496 15
59869840497 14
59871819670 14
59871819671 15
61437823036 15
61437823037 16
61444576600 16
61444576601 1
61445079179 1
61445079180 3
61709817712 3
61709817713 1
63897820564 1
63897820565 2
63903085954 2
63903085955 3
63903088364 3
63903088365 0
63903577641 0
63903577642 2
64169817695 2
64169817696 1
64259917852 1
64259917853 2
64265829166 2
64265829167 3
64266328545 3
64266328546 2
64795518502 2


==> images/data-obstacle/gainPower-obstacle-nl3-dist10-hist-leaf.dat <==
1 0.0919 0.0039 std 2 0.1489 0.0046 pt0 3 0.1260 0.0085 pt0-sm 4 0.1352 0.0059 pt3 ms4 
7 0.0835 0.0030 std 8 0.1431 0.0061 pt0 9 0.1161 0.0138 pt0-sm 10 0.0875 0.0027 pt3 ms8
13 0.0653 0.0046 std 14 0.1222 0.0031 pt0 15 0.0970 0.0077 pt0-sm 16 0.0751 0.0027 pt3 ms16


==> images/data-obstacle/overheadTot-obstacle-nl3-dist10-hist-leaf.dat <==
1 0.7159 0.0215 1.5727 0.1665 std 2 1.6914 0.1094 2.9788 0.1262 pt0 3 1.7008 0.1212 3.6433 2.0963 pt0-sm 4 2.2502 0.0431 4.1319 0.5024 pt3 p=4
7 0.6519 0.0463 1.3598 0.1299 std 8 1.7243 0.0696 2.8430 0.0798 pt0 9 1.6363 0.4234 4.5876 3.2847 pt0-sm 10 1.4162 0.0400 2.3416 0.1119 pt3 p=8
13 0.4930 0.0521 0.9342 0.0186 std 14 1.4708 0.0270 2.4163 0.0580 pt0 15 1.0911 0.1587 1.8527 0.4246 pt0-sm 16 1.0061 0.0253 1.6563 0.0347 pt3 p=16



==> images/data-obstacle/pktLoss-obstacle-nl3-dist10-hist-leaf.dat <==
1 26.1976 1.2425 41.5663 4.8527 std 2 26.6781 0.5713 41.1647 1.9868 pt0 3 23.3219 1.0866 39.2570 3.6663 pt0-sm 4 12.0338 0.7496 19.3775 0.6118 pt3 p=4
7 20.4389 1.5472 37.8323 2.1747 std 8 17.2509 1.1177 30.8793 2.1088 pt0 9 19.1937 0.7154 35.1738 2.9941 pt0-sm 10 4.7765 0.1576 8.1288 0.3115 pt3 p=8
13 10.8120 2.5044 20.0464 6.5525 std 14 9.4409 0.2450 18.7822 0.5688 pt0 15 11.8605 1.4634 23.5036 3.6874 pt0-sm 16 2.4418 0.0826 4.2312 0.2682 pt3 p=16 


==> images/data-obstacle/powerFull-obstacle-nl3-dist10-hist-leaf.dat <==
 1 4.4951 0.5562 7.2728 0.9959 std 2 6.8485 0.5043 9.4418 0.6665 pt0 3 6.1511 0.8757 9.0185 0.9615 pt0-sm 4 7.4785 0.3956 11.1191 0.2692 pt3 p=4
 7 4.2213 0.3575 6.4703 0.2307 std 8 7.2938 0.6070 11.1638 1.6314 pt0 9 6.1528 0.7816 8.4519 0.9265 pt0-sm 10 5.1854 0.2639 7.3139 0.1510 pt3 p=8
13 3.7028 0.3533 5.3555 1.1008 std 14 6.8180 0.3889 10.7146 1.4710 pt0 15 5.3301 0.6812 8.2197 0.6291 pt0-sm 16 4.5587 0.1689 7.1621 0.1709 pt3 p=16



==> images/experiments/perRaf/txt/overheadAll.dat <==
#percMedian percMin percInf percMax percSup percMean max
1 0.7929 0.3731 0.7462 1.2611 0.8395 0.8226 1.4458 noprobe static
2 4.4308 4.4308 4.4308 4.4308 4.4308 4.4308 4.4308 noprobe dynamic

6 1.8669 0.3734 1.7735 2.2458 2.0069 1.8584 2.2869 probestd static
7 5.4139 5.4139 5.4139 5.4139 5.4139 5.4139 5.4139 probestd dynamic

11 2.1783 0.3960 1.8565 3.8139 2.6238 2.3020 4.0100 smart-nullrdc static
12 26.3867 26.3867 26.3867 26.3867 26.3867 26.3867 26.3867 smart-nullrdc dynamic

16 3.3179 0.7010 1.6590 7.4171 4.1591 3.3200 8.1779 nostro static
17 6.2152 6.2152 6.2152 6.2152 6.2152 6.2152 6.2152 nostro dynamic



==> images/experiments/perRaf/txt/overheadMob-pippo.dat <==
# ../log//noprobe
1 4.4308 noprobe
# ../log//probestd
6 5.4139 probestd
# ../log//smart-nullrdc
11 26.3867 smart-nullrdc
# ../log//nostro
16 6.2152 nostro


==> images/experiments/perRaf/txt/overheadStatic-pippo.dat <==
#percMedian percMin percInf percMax percSup percMean max
# ../log//noprobe
2 0.8226 noprobe
# ../log//probestd
7 1.8584 probestd
# ../log//smart-nullrdc
12 2.3020 smart-nullrdc
# ../log//nostro
17 3.3200 nostro


==> images/experiments/perRaf/txt/pktLoss-pippo.dat <==
#percMedian percMin percInf percMax percSup percMean max
# ../log//noprobe
1 0.0000 0.0000 0.0000 23.6701 0.0000 1.9213 42.2680 noprobe
# ../log//probestd
3 0.0000 0.0000 0.0000 10.3918 0.0000 0.8435 18.5567 probestd
# ../log//smart-nullrdc
5 0.0000 0.0000 0.0000 7.4667 0.0000 0.6061 13.3333 smart-nullrdc
# ../log//nostro
7 0.0000 0.0000 0.0000 5.1959 0.0000 0.4217 9.2784 nostro


==> images/gainPower-corridor-hist.dat <==
-     RPL RPL RPL-PP RPL-PP RL-Probe RL-Probe mRPL mRPL
0.02  0.2436 0.0254 0.3202 0.0155 0.1870 0.0042 0.2454 0.0168 
0.05  0.3517 0.0735 0.5231 0.0293 0.2019 0.0084 0.2677 0.0278
0.1   0.3134 0.0474 0.7331 0.0638 0.2479 0.0132 0.3381 0.0300
- - - - - - - - - 
0.02  0.2235 0.0287 0.2925 0.0092 0.1796 0.0164 0.2406 0.0124
0.05  0.3133 0.0268 0.4397 0.0161 0.1911 0.0078 0.2709 0.0272
0.1   0.3529 0.0575 0.5916 0.0278 0.2067 0.0155 0.2976 0.0213
- - - - - - - - - 
0.02  0.1844 0.0175 0.2452 0.0103 0.1746 0.0120 0.2339 0.0150
0.05  0.2418 0.0268 0.3128 0.0098 0.1760 0.0089 0.2434 0.0137
0.1   0.2667 0.0290 0.3396 0.0085 0.1769 0.0091 0.2483 0.0125


==> images/gainPower-testbed-static.dat <==
1 0.0446 0 RPL 2 0.0647 0 RPL-PP 3 0.0557 0 mRPL 4  0.0540 0 RL-Probe power15
7 0.0485 0 RPL 8 0.0507 0 RPL-PP 9 0.0823 0 mRPL 10 0.0487 0 RL-Probe power7


==> images/pktLoss-testbed-static.dat <==
1 1.2488 0 4.5714 0 RPL 2 0.9652 0 3.4483 0 RPL-PP 3 0.7828 0 3.3333  0 mRPL 4  0.5204 0 1.7143 0 RL-Probe power15
7 1.3468 0 5.1429 0 RPL 8 1.0649 0 3.4286 0 RPL-PP 9 2.3723 0 18.3267 0 mRPL 10 0.7795 0 2.8571 0 RL-Probe power7


